On-line Application Autotuning Exploiting Ensemble Models

Application autotuning is a promising path investigated in literature to improve computation efficiency. In this context, the end-users define high-level requirements and an autonomic manager is able to identify and seize optimization opportunities by leveraging trade-offs between extra-functional properties of interest, such as execution time, power consumption or quality of results. The relationship between an application configuration and the extra-functional properties might depend on the underlying architecture, on the system workload and on features of the current input. For these reasons, autotuning frameworks rely on application knowledge to drive the adaptation strategies. The autotuning task is typically done offline because having it in production requires significant effort to reduce its overhead. In this paper, we enhance a dynamic autotuning framework with a module for learning the application knowledge during the production phase, in a distributed fashion. We leverage two strategies to limit the overhead introduced at the production phase. On one hand, we use a scalable infrastructure capable of leveraging the parallelism of the underlying platform. On the other hand, we use ensemble models to speed up the predictive capabilities, while iteratively gathering production data. Experimental results on synthetic applications and on a use case show how the proposed approach is able to learn the application knowledge, by exploring a small fraction of the design space.

==> img/overall_architecture.drawio.txt <==
<mxfile userAgent="Mozilla/5.0 (X11; Fedora; Linux x86_64; rv:60.0) Gecko/20100101 Firefox/60.0" version="9.1.3" editor="www.draw.io" type="device"><diagram id="8ec2ccc9-a1f2-6c32-b619-c7e1961cc20d" name="Page-1">7LxX06xKki34a+q1DBL9iNZa83INlWit+fUDW1SfU1Xd98ydviPMJs12GkRCEHi4L1/LI779N4juTn6Ox1Idsrz92wfIzr9BzN8+HwKHnu+34frZgIDwz4ZirrKfTeB/NNjVnf9qBH61blWWL3+6cB2Gdq3GPzemQ9/n6fqntnieh+PPl32H9s9PHeMi/5cGO43bf231q2wtf7biCPAf7UJeFeXvJ4PAr1+SOG2Kedj6X8/72wf6/vj8/LmLf/f16/qljLPh+EMTxP4NoudhWH8edSedt69pf5vt533cf/LrP8Y95/36l24gft6xx+2W/x7yj4Gt129jPGMc38P8fLqksmFLfvwCPic/3jR/+wKes6Os1twe4/T9+Xgc42kr1679dfG/ju3XcPd8XvPzD02/xsrnQ5ev8/Vc8vtX7JdjXb+H/8uOx3/MEohjP9vKP84Q9OvC+JdnFP/o+z+s8xz8MtC/N9bnr9vq2+Yn+Tri8955n/06ZNI2XpYqfRqXNZ7Xf23+g7m+VdvSQzvMP3r+7UaPlX+96gf8OwHAGAr+/kZ+d/srntC/4zhAIB/o9/d7wWvr6nF0sq2K/rmoq7LsHfx/Pjt59qdY+de5+YPtfwfIH03/u23O23it9j9H2L+bjl9PMIbqGcl/TP3vEPs19TDyTzO6DNuc5r/u+qPL/1NHCPo/6egxYZGv/9LRD+/4x2v/JYdB/oLDrPPQ5H+YZ/TH58+u0MZJ3hrDUq3V8E7a/NO6VPxrEtv8+54uT+hVfaH8OGPAH/7wG1/e+MzipfxHsP5n7vXbg7uzeKH97/ODaH8v8j6f4/bv4PY/3vP/seTz40j/TTENYX+aD+h38vhjTAP/LqaR/+sh/a/wR45j+wTID0t/gOA/jfBxHtJ8Wf7vgT34n0wE/yvs/TvUg/D/6xYC/wrq/RUn/o08yj85czKs69D99nLqHwn03znnP6PXOoz/pZP/l87804n/x3/THBF/nqJ/l5l+J6//9sQEQv/zOfpfzEL5Wa3Ba82/wxjx6zx8f/s7AEC/zo18rp4xv4Dww+r/r08l0OfvBAQCEAzjHwzB0T8HF0j8nfjZ/gFQnED/CWb+ap4BoT9zFRgi/v5PXf33ZRrwL6Sa/1UP6J9R/HQBBEB/N/z0AeinD7wN/59zAuKfaAAM/PP0/OWZxom/Y390qM+fHYrA/w4gIPaBn1T3Xva/zwt+d/3HWX/Mbf86Hea1HIqhj1v2P1r/icT/29hH/hj5/+QTf/SIPwEw+J+7149mrmp/P6nO1/X6RVvjbR2epv8YqzK8KP9f59KfU/Wz6be2+mnXX9kR/YvO93/Oq543i68/XDC+k7j85073+MKfXQMC/kvPgn5P6L+//jn4OYL/dYdB/3+H+bcOQ/x/0l9AAvzf6i+/LfWHNGPl3bDmT9ufibMQ94+unP/2QdtXmiTvUbH+Y0b+nybU2J/t+kH/TR3h82+SD4z+5zP8V9na7z7+Sh3hLxtlHtb4F6Em/sv0+9eN9MHxPxvp36iOf6jyP8mO/wZKC8N/3UhV96Oc979RYcTL+LPM+K3OF6qoH48kf7cCv1ue4yxe479B5M/TDzf2xd8+dOVRunUAMl8M5PPRbLdk3eI5Ut8vOqHJ8G3vzdUR3gMy0GwLEMl5gVPUfBvaw+ba+zlQ2OO541QpUppS/v0pXUePKwGfBVW90/bERsqIJ6rIRuAkIH9+mBPW+3JNebDNeLbIeXBJehXNGaAKfWsPOxd9zxPfA0Ibr0ShQJ9rjoxfCLEtNZemmASSWpFxN42GD7GGZZEmC0OQmqgebYsN/9Fn2lmdYUtDJliHXuF7BmWQ0qe30hFXdOGn7jSIcpOXcouXEjz3V+Cd+wgQBsX63F//7vsP/bNRoNVp1z7jafekoq6ID9HQl/YsMAmxEv9x/e9//3i/5x3+OJanbfv1vlv4IVYFKsuUxk+lJnexGIo/90PBiX9u6T0CsR91/3U/1hh14a7a8KFc4t8+FF39oafH+s9MoOZjwTCw9rS19uRzPFeZP/sobB8so49nRz7X5M6xv+PWG+16zoHH7m7yIRbjz+PDH1t0j22Mxy5t0lvlD9vU8GnQxI/x6g1xxb63ZTz3nBPbH+7HFejf2PX3nNLED/u6jcU/9zzX/vSFH77hwLJsY5rx+KRJUpLFcm5OCsvXzHGh9aPH4Zc7SApcclzOZbhCBAfvQRnObkWzdU0u8kWZnSySnGCRitI233cMVFIutTLXllowcS0uIiuykQopk2g31CteHGVOsk1Ej/35rQ1xeYZcyHJC9imJolze2J3d97rrOY4g0N2293hKDYSnLhKRbReMReFJcZ6oZ+y3NpJ36uer3zT6YtGHMxQf1qkiB0bePGA9mnziyQ0cEoFEHfpURkKZN61Oksa95/mbF3dT4klqM92xZcmJp0hRLmiK3jS1fVvrwM5csz1IRm2aNW35uPmn27UAY7DnwX77W2ofvOG4IQPf2jv3zQPLOgnO6KJuAuP16lAYDpPPZ4vK2VJg/vLk5zIguQnXvttMLLkKSX1qCHm2HG1OjWDXDQLPSRCmN7oMyxT+40s6sAK187w+ekeeJGsAEX/ySOqWi9z1NmqeEGzQ43uvdHK4na3IQBk0Oky36UCCMJ1EE+hb4IqStKzxHbMeLtnHNAWddRGCvS003Z2RFT7hNETOciCB/YdXim+S5Ld1CQvr1PaAgx1efmHwKxHE2vZaUPQG/QL/KtQnvCvV6TZXiCc2MbCCsFY8ACiAccB7kRAzhbL3QDOs6BXF8vkaSQM2orj4Sj6OazwmWmR0OD61kbY0joeT+Jt0nqxHKTlV8l9q2NgCtZMCiyE/bro2YBE5oagCed5CSI0KD1UKJrLn3Z57NPqGS6Fz4AGQqsGpKMEhLDfGOJ1xfcCj2z5xCjYEUfHTffye7hI6aA6/ty1E+sRnyxqm3W/J01O26oTxJC3Gjg2o/hAogGKK5yqnwZTw1/chKBLZ2QU7pjIkTn6YEvXtxIcBcu/dCYmHAzhHxWEqj9EuJIU6QSlPpa2u0fgmIaAk62p87FVytsrYR6ZmHMylAcY90QqYEKDVGRZxCoq549lL7KV8elXd50sk3ae7wz6+rBOgMMkcAsm0rco/j55EmKQpqw+t03wuHaAnHAWBLaYck8lgbbZCWfgIqEV848xJei6p+MHmGcq4h1YEeRFgoRqaqTSShQWKPgYyjTmh+c+FCPLZYO+LQYAgMEyfRt/Ju6w47HvKTxTjq4f3ZXd9T8qfHSF8q7g5+p2QHc8H71ZODRR9+OfEotjzBcZ6rRxsZjzH7LzsOqp3OCObd+p8v8u8YTrsMZXe23Q0a9SGuSlZfKj8fi4/jJC1rY1r/e+6lsVYc7PifUcVK/aJFBTd+Sh4wvTNQm5ZAWewBZt3THKCBIsfpwDAUhRQOdmnY2e1Lxtm4+da+fPTG3XEU59cwaElfIxZf8ys+BbVtXkI9cWw5PvtL/tEVfME4zPKhwdimKMGHkJMSbD2fDcFTgJ2eQqLtJsfdzwWbXYeb+b0ymsVlLtrFiWY9bkQ3LzP6m+7QHKTuqztZI95W/mwwpC5DivZlpq2ykHlfHbAd33NVazUVLhxWXZ9N2HmFEq3Bx1Ag0sn1aRUYpNLxtq0uDjii6yU+uTD0JJKgFUIXvbOnjaLgzWdanAF+6tcXTeWXNwXHVpmRT9qsloP19MhL2zUYhgAaa7TmmPfGoGwFp4lrsGKMMkATPYWfDLoL8wfPX4z29O3M48CV75Lo9wnA9CFmL3ca/Zo4dVxaZQL97ZPHDxABFATMBo71Rbs9WGsIyWPe8B76zOLduQt6SzS8vAVKjXktercWvdse0tcimYws2MXI6+YrBC3rsFVRTtF5MBxCXg4HVEIr1V2NboejEId2lCkTe9bwSHjedSyL8astJG4M3gKiRdbOM9AUwqDTf6B5SQwM8eAduyltBbicjXI+Hz/w1U5o2+jdO/CMNzHxMAd6zZyMivPgOyiKc+ybpIHrwMhQVHmO1GW6U1ERwweAs70B2PlnxV/W3j4jcdNAUeNXx4PjAmSCen8/FaDZGXj1UQu3dvO/SDKpNGf/FbnhjVPN7LFB044TE6YUbJITRxHOizPlsqjeaOKKZJVgGPByKJCWlR3QORZu9oCRB0HIQ4vi8RZ2TUiw/cO+5wrzT50aiyuz1ja/gR6p99PRDDaM4wTjCYnpuHUsxRkL8w8824QSbU7NSQYxpxgg2U/7XFaJGbsfD/ysRd80B0Tbo8fCYSgsXUGQcEJOX1GLLjFFMT4OKZN4n5bbPiRo6kj/JmryUIxzQFVa4zfoFQh2NXduRjdCqthGLbW3AmVLDylIvLi9OhhdRIWrRn0YkXsHsA7ENbu/Glj27S4IamgSdVi7Q/Mc1nXDM7WFKNXMxSZoxa3Ey9uCn0PPxhJ4WlBxdfTpY1PdyQNpD60TaDzsD4MOyk/hkLgjjU4F7Y9fs5sT2OM05p7/L1ZjHwdW64kyrf+Xt9Ag7+kZObdke5Ke+H7HS3QDDF3uh83nE527oZZRh6TIOR1Ms8g2Ob+0j/OwHma9fJGBUQ/s6Vd4/0RKDiPyowS3CrX4KKNWdC5SJOXeDoHqQHXGHjLKm1wBym9y9AvaKoOWLRb2WlZRcu0+MLi5UTgcnMKYFb/6nCqCXNLnRAdrhwyNJzR+spo1ZfPCTUigKwlehzJhQJGxin/5IV09Jx5qrz6mZsQ19Kzjc4scKfLBjI+7wgcg3aCdy+/7/fteQl1uAGPz1kTo5ViEQqo1I8n2Ik3GUX+aE+QT5DUClMmMREjlkHpjWADpxUGy/chB9mdYxveC3Al3GgpkwarmbKwA7tGu1kfFitSU+Y694rF1Ox5PK9zJqETTe/9q+7YNyn2hXJWqDTevUvojgpsbLV0pSHLraxGlTufLOKbZnhJ/mRS/XqawcHQjuhLc2f4TpruJkDRXYNpiapcKC8SjHJjQ0G+gD5+mo72ieNG7RcQ+AGfd5DPFs+uKKWDctaR8++OJPUzr9v3A9wKhQYrJn1IDLZOy5P2WuZHAQ3qRZEau9TAds1h3B8IsRSnnixZsPK2stNTmPE6e5SLs3Zh1UXgwh5gSjKLNS2ON4OowEcGr0DihWnTdntLD2bkSyuVnuTeJroUzbwlRFDLukxVU+7o+bU5l7AKKXP7JqiLCnmC8DeldyhAnIx6+BFMbpu2DzmFoDrYCBS1pfII9+/8zu7lMUJT+0LyOYMru/mxNOU9ebSCA0DpcCUJhtReG03CgWTImwJ1wrv1hSdRtnlOdTx4qMg9BNFXGveYe7mvQcuWECihlUYqVnqkzBUdywJnSQ23Fo7aACu9u5Umr6qHc+snXx4GW3dxU4dMRMI/+EpjQie+AkMU0DAXH7MsUBctZxthfrrFP5LK7CeRiw7Gn2TM7hepqFyT7bjcY+htlwUrzEgGBWYY4gMQXd16UIrYuX7C/fM9oUiC4bTO9INMnoDzJCVia15aB5r6UUiddw15QJzXdX52k3XTApoe4bg/waYZ88rFizTEBae90qCnh42jMIXb5v3R+6mrb/Z9fHKehaIqrM0QnFNeTpfG7+hZCXXHDNT49bMzEFSlaCLsvMihqq+vGJsylUm9NiA+z1w/5i6VR1gXhVqijrIt2tJWUpEbo76FmEZ4zE158ugpFSwh2ZMPtwLD+peKhE+qO1wlLJZNO0PB9+s0YuYFPS4LXNSWz21IwDDMJuZ11WrXTgXieHUL8bI3rfbFz7T0lJgjKsqdbwCWXMdSJyNfr5/aQHDXTYzJoWhV1+427OSxeHYSIZU61BHoVeAPDHu1ZtFPgXNsbiNg4+l1VNPawAVZ2zM9u9TwWliFI8LwpAW4CKs8z4nkZzLtmNnygpkkgY0RVVxdNhMtj3716hx1G70t+xEokhvtuQLgwVCsoGnP+o1hECTUgxxbks7aRLJ21+oBmxMBau5gG4Or6HlaUTJqyAQJDoZla2ltE+Pql1iE3AhAtRA7zqQWMfXSYRIppxOPolbc89BrQ+3qJKVJY3UsKD6SJ9hz3LBdsOpA5JR2uqLuGcNRGHBBKocXyGe8IvfOtevwQ4VctFs/Cmk9LxeDBKo7dTOtJMH05VjIPAUo1ZcDumjqRuKFoDTYqLUNGBYXEgZ3VKMrbtJx0XS/VgCoFwrVZlgu9E1X5n01gfQcnciFa+fsiSJ6tZwgxO7dkAjOT5iKr9pnkPzhBVNdtdzNT7gh5qNNWOp1a2BOW6eorrVA+Bi3rdz1QTUvpmg+cz7vIcueQ01cGTIcF801eIm5h9nmBBwIcqUen2m8zqdKWSCp6B98rM1mRlWuDfO6amDUXZq6/mT80KLTcqlVbhCfDOBz/VVTr1rAqicbH2z4EV/uMCDfDCV5jG94xQWc5oCPKbZKihUa4A1iz9jR1ycV9cvyj/r8Fq30MjBEohmsI6fPOOC7+9Ysp6/mfHvno53fLFs3bFGZcUAqK58C9Ste6rmpCvgQDc4146Is/G1hiTCSrragvmQM90JLz8vpIiKrxRhVBVwD3A7Hie7OM6AZ9yqiHE3IEhplq3JjwvQJMa07t2JYYJ3mGlKXZFemuJko3CKhkK3ML3ObMtykV6xL84JHiXZcbiVp2R7H4tIRCCi36F6CNxqdR5htvSlqBtc96Y5HwSyyDG9XqsjbW67Mnky9AdY1+bXBfdbLMxaRa9GfCuyjyMTj58oJ4+lyvmUdbrzZihDMRfSd4jUkzFUPw9yKIY7Gga1bZeXHHPZqcTZHovnZzekYzsTbIqtoE6IL6aNr9VIqLLBFDUneRpvlI5GB5aBU5U+HyJ7KA2dQ5lUT7jk3Wkb50KJKQthZYOq1q2mKWe08e6KgUfOtcUar3NrONUU1qQmGfYbJimOgOZTd1Fe9BSLJsV0UUu8vJHn6AcwURqVsJTX2Ut6YA+68shwyB9U72aRpbqvBjbM2JRSQoblavGpI79eKD+esQYBV9TfFRG0Y3nQEjq829TbTQTpm0YJCP9yjNxIQ/OReP2OchLOks4hHiBlezGHJHIQZZTKC+bIftyrHgPb7Exm8JWSDrvEYmFaLl/RpYSu0+XaRiO3IC5wMEsWBGXx3MbDpFhQ5Q4cGWq7WGu/KFANJH8aVXYoMbqZ+CFRHoUZP4S7WqNXnBDiNHUYyTBj1jIqSnYcuhE27HZ2bi6NVrHJ7rUoz/OyyeeAq/CYBRtf1VXOyBys2EGPdnejQiQPHV8HJR4a9kmM9HYXDBp4ivq8ZfCNAwjbvT1GAM80RYHMP9vvurXlF3i4/hJGoyGC6Y3cgLK+v+IFS6TIoH1GloqoiOFossPC6bZKcCy01QXBohic3phFfH7U9hDGvpRR/XzIpap9GmlHtPumPEC1fm8s+dCSwuhMtLRwD3LFiV8ECyMMYD11PScqCgs31hsNmx5dbE9eIsmnpLrJVvWWRPJxJCgCwo2FnubFQScRdXWKEN99/bEMCvsEMxBjqNeN5oqiy9w08QD60izKjfUv+M4SwitLSzAEdimFedCFY3a6L2w9k8XQCwK/kpoqs1fUi/dK6VNoSxzHSpHqxIIieIpqyfNcFQtIbCZ600ZTpp/rsISK37sUEVK2nrMTKKTVFEnumSVk9cvbpOUwsNLcfIbQD3UXeX13SZAeTA/ZwUbmrEhKj5IZQlNO9VpF3BjCO3DFseoku0f3j0BxU0ZLGi1uYyNNmuquitDrXhOExcaetvtZZ9koho28krdnomV4eu7jxTZz4bmAYx+sXHcKHIGQbD4HlGjR8lr2ltukyTaTZhntr2duA+nlWEDSRvv79Y7UEZT61uBEanFuzoXrM9lUrQVxJmhHHwbf4dlDlliWflIEcS0EFD6SWc+2O8VE+Ciah+F425c9alPBMxQtZOn4U8zWvhsTOmTaLL96sUr6EGSwpPWSPdx6crqJAUpHyOh9AoKwydBS9o9KpA9FMO9z9q36qUUG68eQihRo0XkpdMZWOYrrjD7xH8+oxxGVk8IH/VKnMJ2igkXnflgJfOWCOc5ozAPbdBCVd9m77Kjyw9UoiSUVWwJILZvrkz49LY9a1DKzILdDhirTrwad9ZAtccj5x5SzLHfoAq1zMhIgJOWjYIq8bwU9Oa46aIlhee7XlFKoAhGbnohRAjjrXZL5MjNVTqna4e6bMicTM62PI9IFd7pA8UNTGuVcV7Vt6M69cIHkkZYeZZF1rAtoz9qfbQrd5/JIsH/TB01upHVFEjXc2jCpJzQr4RU9o+PJ37a37/iqP5lbjFFq/wcOXibz04jqy9CE0jo0j8QABDiXucJwtgpBmC4iamc2kcpM4Jg2uNPiShNJvzQMQE/irsLGHiEKV7bpZFXO0cTWjuiOonZowWdZDxM2T5i5SoML+o9I0x745X9IBxPdeKDcZaxSbMqKlFexMWfh8S8YUp7tVDpwCKLFQSIUCnDA82an6NIPidBZc2Zlqk6Yt7Kx3VCpfAq0Pk6yMFC+p4g2YmXd8KHnH70P6OI9yM3ye+74hPW02uGao8/ClQBHVPoZMJXhSbwf0cg3ldZ3qAfMA5f59TEndI+oAtIMLyFFK/aTXbd6809rl+8BSdU1VREqX7Bhu7OPxXNRCZbo9rFb1VIb2x7Q4jTotwSFjLFa7dOfIZA3o+LAZJPzJlfs5KEl+tBU5OOnCGKITtI4Z7e9bYD8dNmb45mA7u3IUw1OvUOeAJXSQrWHoPZA/9RVM5Fj1Muw7YzVkQ6f2hUtKmmOzlZWpl6kWCRq1EQDv5Yfvq0VjTDLvtqbHHWlvSFsSG2fHxs06odaY3zpusw/pDtgr3NTQ/lNCEQQg60yC+CAV98fy7b62Y0xVqNxSmmlZdqMd8Gnf+FJHlvAmJLzs89pZoTeNBFBId2WddTxLT2o4pWNILyStdhj5g4lPMsRJP/J73Z06Wnngi3JwTyWlJLSdTQEiW6AWUnXOQeKnWPbNzWrjsooUTd2+4e1u7FsKOoaXMXwAVHQqpqOKZBtxLVtCLt+8UeXrIOeWe2I1lvEKitZxcBLdC3bOaCF9RlcmT27qeZnOQQyRS1H1hTZ4zCuyU1uY1IFeMUKTzmgW8gkKwKZ6IeDzYkSMQM+OPR6OBuFZcOdoDMg2d515cj0KczVHJcu7HJqVci+R5by8nLiSZa7PMuP2ocKYmOEyjDMY9DTLcwv7ApR/9/KqXBkCFBhNDpoO6WiXfQ2tehErb1dtD5PrhOFZEID8YZ/bkH9io9qNhfwqZcNdCsO4qXQ9KdhC3SBpNNnKEJeuQYr5NAryYmGoW5mQJJ0Ur4vC1x6fBDzBATWA41+Dnei2RKyxEChDl+FS5XtQOQZK78ima0wKDI60z73uEkhTaSHuTdCbB/tjsot43e7tcL1kklKsN4kWWh75r5KkR0Vg1bR7l1M+3iKcDzfjTKgOc3e4hc8CyQOAdh3h+ZMbZvvKyGu7QNPYt1Eye/Ls2Q1or7WtscBsO5/5+LZTHd9ZgSO4cxuvolz1xiDpqAMYgXfexbw7ZnKkqpU7Zvdv0ecITnSHyKGRiR+A5TMFFyXrjdLwTRKCcMoV0aKfgfZftS1VLs5QjU1LNA0isuXvzOKO19KQ4q1uJUeq0Vemm0ukuZosSTmxShMOoHqnBvxuNqHfvwSOwGwdIqmy2ylxqBHbf1mSet6Nnbp3ifFr7OuGkj0u/ShXDEI/c9PjQysXUfQGH5+OJH8sg9lUwFhRwVe9TXmFSAvfQoZJq7OHbYw/Eo30nPa4tLqkcJGHrN/xRYgLpTNAKDVK/Zbpcno/XOW6PLkn2bUYxIsAkYi3w6+A8xCgmrizL+leJsubazjJ+bBK4vtgvK87ig6gF+Zal+rgC08cYabCBq7b5rvf+mVdjtUqicLv3oorWEfsBTGnKyFdUq0AJJ8V/Nbh0gnwdQmCRkM1G/MZy+myIL6rNimMuTGh4LUrAR6JrQceJHYHoHQ0VdwkZT6W/O5B4Nxc33RJIjG9/NDsJOPJiDutvcwpA8SP70Kd9rqVfRd0MMMoW5VvmilFKNZ7AvycCDxU+Q92+422amCdrifGu/IMcT5NVgrT6xAF9eNTqCZKKHw5nELS+cPw5OCUzLVZlEq53IPtp9SEGXeLigg4M54IX+gUzciHa0vWy/N96IUtST2Iai0pBGn9kB43/0IqO8dApmlajuQEMfv7aa5sfMOFjvt6uXWLn6jNw38PvO8gLdG1AavLsrIjzVw0jkS3WKW4rs1y2tsSEvwEwmbtF8afmbbacrC8D28fwPd0nBG+FAcoItjWvFKAIqjJ4u0N2ZuFlwaqnRYZpCVPxVKkZ5bYqBKoJjCnOposSrC0CotJHNmXPRs25xKAcRTtgf5Vi7ukD42rF/564ZxM3g/MX5AQBGutfnUaGpFcaYAAQRlaFMvrCEtesgCFaiuRBTcREQ5OpZWZnVOayZR6U0srtAbgyMzmfDCAHaotxCcN/JI2q8Hr7IuJuzu1/q66UKPFzqEQv/AxI5t1aFdKJCrWTgheEQrwmjoHHxMMkFCP0FvLBMSSmH6AkKvFSNhgwCnjqXUUUB++Ce5HcVjXrDDSM7mJM9Xfdz2zsWxc8awTk+Km30T4FgEVPH0FFIdjG5wvbz1hs7kusED8+layasNjAUpyHFtiW8TMw/upulp6RpFJ/pr6x5dRq0mEt3hqzIN5v2N6hAXvYBUmWY2pZd8rUlGKqrQVShQYW6Hz3jHOcEACuCkTH8O6vcwoSswbPwXVFYbHHGKpB1shR2SptkFK13bDqznnIA0Yi/KQhiijBnxN68dRHkY22gMk4VTnRmdnUfpXeRIa7CTp8UHUz8tvqvOtA33xEUVS6NvMHFSaSi8Jc8puO3vvkrBn9qNs6byaW/LT+QHG16qBzNYjGFurGd/XwnxiD/zu5QWwk4MxbOLMCCweqoOdT87+9gLbZy79Ax5CG9EVUUcw0c0oRTiaWHGL7NX/M9M7NpyifH8hAdXG6JbMl20ENw+46TsPPT8Rrilgb0mXNe1h6OgnCmeYb5ApGPIghLhFl9+YIEQ2j0MHUB729DFWyR76q23x7vXm5yVs32lgE3spyG1ypCWKS70GeDCl4Vq8eyPc0c0ropDdKsUouLOtSQdqd5htK6Z7u15YdNnQfD5lUCrhyB/ebSzZW8kAJ5xNjiBbJun+rvon1xUBNO/c1iV3XTba7cHjtuiwvIPo3vgA1u5F9ZsXhwkncTz0zH8SMdXf0EyHctrveiEW9vyi8h4Axx0/zYg6TiB2M2uBvOb8hkqsZWZ6DG0oeFVeftuyLHVeWAjxErYHkhRtcdJLuAwk+yjfGcDTNH3LK1wITcwzcDgIMuIh5vP3W95140M/Fsds7EcgcHlc9vAPSKP0j0A5k1XBksrhKqrWitjDVs1m114oIeXUEb9J/sae9qlaJ2WRoGiiHjWny/p852xeMgdmmd1y7uTdGACfz02FTfd329NlY+CF1InegUgLM54RND1H216nP1wjPRJRIrhU1WHe0bpVN0ZvjKzX5F/ynpiIg+NDwKZuxuUpSO+qfkQpf6oYTpJwNdoO6GVpdrGqvKCpHacOeS/l+khufh1B8gIlLkRpOnRQCsZ/1sd2ED4BM00lcPP4fRXf9TgCOc8zBrM+8VbxxzJB13vX6Dr6kA5THPfaxJJvXS+KRzUHJXEA7jWj3I8J6jnlLgMCY+TlCkvOiQEdkVJFQEIZon0JF6QG6YnpTwSNPp4oI8ZXib+esP0czbsKhH2mWUIiab/FezulvVrsF+ZQolw70MwwJMYDPV0RhPuA8bRG0MsxRareHn9YgfAz+g2CaR/enXks7cESTD0QLFmOXLWCdxpxkgRpjp6kRRVFwFVtsEQDh32LKGng3s1q9PLe2CivzE9e6HB06KdygTvgjpALHjz5HIcnumYhDxnjbrFCg6fAHLhCJY8HCeQN9JD1KsztLhv9XZXb4ETSWu5Ia1yx5nZ350gEAiafpEOmOSN5VxfFI54dAntYqKyU5ofTSz00HFxe9XZjeiIBCCPxWRzG7QuW4r4PFqrClXe5hAUjcoOXlHpTiaEksjOKirLXnx19MtiQTTmX7c4jeb5qzrp4lg50pRfD4AQod8yunKLWieMVW6w2cnIyf8xl0ZM1yQWqd7P93cEx8cgI3PjqjHj6twTuoWaZU4gPTJmyjD6ivaQk3yxPE9I0CCF0yTCDOwRPYdO3jlp8V+s7vW40by5csW6/pHk9yHoUlPcQkLlESUp7VU9dbGRzytCyt7yo1fTnlN5mv+ABolne3Q9llIYKQYzzeq8cy/tlMVNU1gUjMPkPYzLq5xqIy9ZTKnJffG3/yJk3vq8fu8HgQP0I6wBySvku/wLEgR5WyruqN7ipZYNavDuuBJ5veVnYxCfrwBySf9iGW95dQaEb76WeOdntR+O7vqAbbwTf1hr4tmx9WP7Lg48l0mzJn5h0YB+mTt4VHcF5+GGtK9Uh5d4wUKZZiFJNHlxLlq5s/lyR6WCOw61H0psnCR/4BQ75zmcmYm0PnTm9TdncvUgEXfgaRvDlSO4woJ19Mcs4BQ4flcgAv34ahxdbW4TZGnv6q0p0bvvxqHsRrcYC27BtVa2a4w5NJxXOcSC0iAEqUPU9bOSCSW/xmV2QdNgtK5nY+IJE6/MlmP1EbFh9Hi8VdOfEaZIbi4rUdvE95zUwuLdWl5MeUe4Jio1vholwVtLDLDnU61MV7BowZEmbDP0oWp6kB7ZyTF69OOtM4bAAN4VuRiKsu0PqwBr39J1//CCTnSc9Au+ejXdx4IS/Kk8vn1aNnZZb3rJGqnWFdLBCk3vUsuh5RsAAdDzocuSo+s4TzxdRkScP8AKSMsREV4oXmcMrME0PXX6EYnjM1u1UUL1ZAYRQAwZnZf0600ED4O1oxtYwm5Kf+fZRiPrdozFw2jgDFAwj590JU0VPXU201xGLfeGCtHuQtdp6eBKBjAfT3YeXu5pvR2aG96Tz21dzJNE3yxLpXWnz/UU8IwG0+okHmScG8Zh6cs1btg6Wt0IjQvp8yZAHS/N9e7DSz483uD6Cq6KynZtG0ObPrcB9CeS899ynUUoM5XlNuliKPnBGNhEDq0V24Dq5MbhZoYxQDdeFsxgULIv7zR56SUbSqD05opOkjSCmDwT1jb3uN85cx0xUvIU3pCS9fuDGBEsyEG9ztogkxzOLD/nFiWP2z6sXyPtwPSmt12mAS4A2NipZ/XlArvr7Lm3l6UKskGWvLs2lr9eganJmSsiyuX+XSOpzGIiLTHind6tjbhCItv8lgZn8VIwgf+HQmOYAgw4tKl8Xv08fwxC/f+USgCSqH0iA6tZq7Jc+7YjF56JiPph+busxJx7W1XkTvOP+AgT4/abawyRgiL6rjAAmjIdadsMe1tkWXwY/9zPONQ2gr7L+1DVTVaU8t1Uzl2Jjwd8jDCeA9EKaroz+WAtLjuUSEE91eIQVgoW4IZbBy50wCSUs2i+r7MuzbdITr/K7x+utX7Kt/uY4pNaa4d2FcL3U745QDcNu1Rll7srPj7pUE74O29Qo9Rlq72xnSdNiGDB+EXnMccCQ3qJR21rh0cpCSjjsJy9E990FwwJ0MOjlYKsssngO/Qkdh9FaY7Dj+2fiNQRBgD58Q4o4EBrpIwbp8ksDqcegUP39rntpO/zLLPM8kNvvSbN8aknUZg+6JyDk4EpEIIY9YsXLzw6nCbkc6WSr6S7khAJPQ7ddRXxc97yGRgsWl2X9AfB+bOUasSb7vIkWAo0PHyNliQ/GtznLQggH5I3DB3O1Kl3QsfcTAfat73lVrx9KGcf5nAjmIGgKydDO4tiFkDkLr6arRctNXXGJGLqXNIHnrIWlq8bEloiXrSRqIAdUFx1/I7poP66Ah8x25AeVGvaqyS/fJbLvp9QdcRUobGtsRU1SPIIX3jm4KqwZizSlvFYDz0wFBJOVHrqR60xTyoWMc7Rw7oOlGSV/JIE00TJFqrL1khKlQ8RwENLUyto2Qrw3lSXN9ZdvSMzVVxbV5MjF5Hl1ocg3ZtRvgDjBOpbbZuJcTdI3Ocnkqkd7ZcPSOJAj5lbs4d0PSkRU2NO3uAUuznafGpz6VwA8if7FkgttZ5coojNAqPnlOThvyS9HjsPa+cRcJxvj9jE2qI01v0+98fMBwzUW31JzLQbv3xEcTlbyFa90raBgw5MhYTYDqQSsensJgOeFyrxhn7B+N6NN6ZN6BOsRKYZuwtAa3jPriF2nmWP4Sd5qmvQKRwHVtrhOYDZWtlWZ4Crob53DlH4sdLe6qHdbTRT0ZAG90THIhuAq0tkIN4ULDnpJDsoceTp9jJaNsDLkOtTYkt7UzasuzOiTTmcFbA12niAEKluYawesqiijWY0uqTT0QWY8L9+FVfRLWnt1MdFhxHnF7N3+GVj6Hq6+fhRC7VuUcXikbk25hCSju6QFphjeUcWOUX/YdaSy2XljMAnfekTMtewtnHfFkBDpI/1AXH3BydajO99A0hT2R0E86pyTAtemMpr6eEtPkGL2w6vDTV7Q1E8hyAPUDNI7jWxp2/0FqJzcmKj6hPUrOcMSgaMMFmPui2FlRbtfO2k+it15LyCy+tLo8WoigwYkExHf4JtFnzneQpRT9fZzXxi+6lyBthqByzHzMMzmCOxrWI+6yeARz4FUSFQ1/P5kAPT61YMXdnX1C6lKhBtTTJ9u3zBN14+UiA9B3fYWj4dqWzKfMzVZ2stoMExXJoreIG/5V42jgMYFxThq34nLFMOkVK7yPtP4IZLj2++tfO/JIEt5JqFhd+Vy/BYU+SyNwXLQa8queHnhaVUjTZqJk50cYSMFrI8zhZL4SCL6gYvCVOpNDCTlrTQvVpTLKQFBmmJ0xszdP1x0k4hP26ynmg0iF78K1dXOd/fShw60L3LlLd3Kc0d7hJuQtKvpLKELi6bCNd6pCMNmrWjgmgron4qei/v7o3Cv8foL4fz6eMngLfNuYj6TwXasRAlhxumwdhuDeYf44RQf2GbIxvfsGxCve787R4l3M6rSvX/ryOF6NdfQLFE/1LfDTQaVFR90oRV7r85ad47YZ1LMXh/8hlgsYfqfpZ+b/B47aUJSchYFK/ndTfKLtcAvNrOieg0b2X1Jfl46A/dJ+LJmI5pwfspSs9irIN6SZB5HGyiw5k1Vclm9I+O9imuBKi481g7DU+py/JBr1bGr8Rgcym8/JKBHyMJyZmFejvmuc6aPQl7TQbDklkHVnXCCt4TFVZ9nKmXjhrDEgKAXjO6k0cGvrqLl67j+8VxpI2iwZnlbfL4TqlkVeeF03m5xt8KzuDOtF+sqa8t+K2qjyJDo/la/aIrjWRdAi9WgJc8Jw0PX1y9TK8pUK4E1aY2ldfe8d29VHMqvHcdxMlj5DQcw4p7gvUd10wzVMH10eNgiIpoZbwGo7+WfuY0EkEuP0MAQ1iUTj5X21iOW6c5EdOcMweokHKZ1V0fpdmpYGgRAQwI9QTKQzGY7vbgJZaigyTGDvjeauzoqi8c1+/aux4KkbsNhbo+gdCb5JXJlsVToKRtAGUOMHpHkK2um4PWNHQUmzpswxHHaGcMOqIe5irlvB68nXTZIqL/na1uOoSuEQ7VaVsDjWaBIW4fr4Igrig2Rkf7QRXVURUhf53Hm3cC4RV/It6zMKI3kkF8M/Q0LST4XOASkMmATfv7IordAvKBTzZh+8hJVQAvUsVcxSrUIlmayrVIksaUBCQSzct9cU1dTMZjB1obFyCZgWLR6l2ZUSY8bGX2QugLj5jZZrKdNpKwvhucMfg4LuFLSXJVHDeA1VAOJpGSqDaQ/cyhPoonpAXVdWwuI7PgoN86mOM62ybFhfNbJepeFLznh09HbeeH7fZ6c5JS6bzex1ve2f0tnl6eXgbN+WDdff9DnpKT9MUJHwaX2PBJHAXYzBa4mqry7ntRi+ROxJMCmIfWCvH5XHS0Zah4CwUg0/eDQNte8KCen3ILKMP3IDOymdf7THTySvGX+FqXazcc++Oe14bYn35wRXh7mszajwJ3jlCaFCj/2dkFHNRIwadxzETS5xEsfdyv0RGChwX9yh/oGJcbChKcm+JxmGa6FpYRbDpbE8bSbo70BolTsHyxLle2jlleVjsXKRooc+GnU6vDx1buiSe2aM18y6rIMyOd1VMbnxMxag/gktehOZZl6Cjddh6Q3g4MUnN1TFd27lrt09JFm3yTbodLmqP7wTqsxmJ/iBUw230GLmSBS7Mo+8kc34la49HUjcHJbIA7t9i8GU2TH1fhcFsi0lkz4JT2IuHk8hs2AwRcCOBDJ31pjHQmIyGBJAFg13KgNPkXYItav72Cfj5F/S7RPfqaouNcMu2A9PhWAYpT7saOpcqEzbQpjyoigwZCdJjLlrN4E0xJUAUNlfyHENzNCO9qUGet2VYjSZCB2GRJfZH1TiK0KV1xUaRqaU2dfNJ2qHtLwHLzF0KMs1VIl35qjiOzYtwP0I1VEZqSDsjps0eJF1yLLTYXpsPk8rjnyL6uBQuF883o4jEOxgdzJuk9GjFs+PG0JqGz1nGDG782SR+arSeqsbvFh+Nbkmyn4hx2C1hj5NvHgBAWiIuLywZ4zw7tt0+IvPTOwylmsXpU7fWz8/Ad6cWGgjOCI5kn5PhqjVh5OTbKEd45XHtj89nSOjWkQ4V3+/n9ZFA4SCBV3BGf3WqCcD5fz3z+PphCUC5y49wnI8mUaath0iejlqD5SSjaUu7kA5ZCVi7t9GiKhaCgh0sfdh8OGbhZKL0yd968SbVCQpeg7yviSmEtzt53iqlZwmk0KZIDZlGKp2lTofwA1V0gWY4NSjEVqkgBwPORKVrFcQt0SKjSuOX7UlNMkSzxPOEdFBgFwVxv0i62IgSQaz4s97H2+Tq/geP4DW4nJKeFMOHdyacR1OqCS5eSIqAKj4AqA3MAP2Rqc7WWRh2WD+rwCYQffdXWMRmrva76B93+toj7ETzweP6pmzMvWa8CbK0yASttXqs1QoivHrMFA5JDktwvYWO1xEeHogHXsM56epPJ9JcvaK8gOPR8h2+GeVWWU7NKZoReUFyk2TZ5MzVP7QE4gBxeyGatiLitFRbUz+e7ce9jx6cDkLpEyDlh5q0dECjkPWYgkjwVQ+9GOS0t/x1zCLj09r9QfYNbOT9V8l2/rZjcfD85yC3gLFE9idEs3pu4hrD2wrW4Tta4ikJZbkhW0sgnxkeAcyqE0Z9b5LE6Q0FSeEu90un/bjk5GO1DwJoQQE/mIQDEXnEEjNT0YU9rE5RtJhZlSdQOEb62Fveq2eyQ//S50s1bApThS7szxkoXP/rJPaG4/YHovwrUMsoV+Hi6sSPQXUJG3OhSn0iKHB1/iwNiyIh8WPMv2nmVC1NwOXfNwAtENr/dRge1o8kOuRU0SUp2s8Iccju/KGRdATO56VVcDj5JVp0+pwvbqfYQ9DhI/a96dhqhM4lyKkEwSE9Ph0+rjP1aJDmAyjjBxdVUS9t083iqNCu9O7xWh9ADz0Mxf+mMVNHgznse2OJGPUWhAvZsfF2k29KuyKLk5yFpcb4PrXmjUKD/Vo+SwmZuvpFJ6PpXBbnm+02ZB77pOsiGgq7QBDFOuSob0rlOFfb+/i8Zlc/m6VL3bGUQCCvOBT0TL+8ZstTTEUQvy1Ra52VgjrQ6GdNUHR7C2i8JVAqCdGOWcT9Nul/GiSpOiiTs2k1OFaHFGdDIslT801KPIHwt/V9FfFhaILVssj1SJwUXXJj7V3w0k/efS9+/kqp8u3Vu2afkPFRi7XQ4nQvNbKi/o7QEvB6+8li8TQQ+Gw1tCeBRBQVA+x0SkTk0CcLeJKi+9SYqaV4jhSb5gPxaTwqNU40A0UwdtsiXDmJxKS86ZuoxGAT8wTpXDh5BaxaJIGDdDa8ltr4DJvW/0Rfyo75lbXIOrK23FG1CmH4piOsejC550X9vrj3Sv0scOww+zl1h2CnOyh4vKaXy2gp4cmqlFH67BuXe3CVI6CpUCVc+f5DNE7dS5caHeOKesHJYShDFvEc13haz22ObQXHsEtfjRoCED8wf2WQCgtCLGTPN845k+Ocy4wtDF13E01mODveQRnhST86+oYSma6BA4sTE1dO2xVdaewxsliT5D3dYYEyObO0Hy40Rqf6G6jvimw7UdTiKilFw8WNgu94TU4n+B2MA5Xbmi+P3TQs5mCy5oaQst5pRW0/sGbPEtk5yKpG+RD1jhFKjmfRVQUtDRIJOsmeaOi0uBj7IMJQ8jlKxF03AQaVJVTZ2bYxr44/GqVKZf0jge9dRaN3ly6KEI7e7Ja4BmzWcKT9yWJ5i3JvHAqihwg7sR8RQnFwMd64IZIa2M+RcTaLbng3iIYnnELNvce0LAMCozo63X9Z9EPWU671u57w5RKQRp9gnpgwXVTTRJ/2rud8U90Vax6dqdrHiUgUcwlY2i8MKVtKeG1Oh6Daamm88ReBRwjUISimH7kHAsLd0RfiSM2WsoCrpNcdugvGIUaZBvKtBzmvVPY1wr49JpNVgLstus8oTFPi7H9hS2gk94TbvvuDVL9dEPyyyHbtCTLGKOIuS89XavNuwyiRJWGzgKeJeJqOkT5tD7dvKEWe/GOvFujyLDgDoBXTkAhD3EBJxEJXWMF4w1Xf5SCUdT7VfTjpyMSeBEyKnlHpKwq/RDIW/mBY2UsgTNFXQ6/RScLbfmDtvw3jgGKFn5ZVNShjd3vniOwxcIJiNS3rar7ZuwJw7HiqldMId7mPwfNF23gqTKsvya50OjTbTWGg+ttebrL8yeZ+w6M9MNJSIjIrOygj6JIR412ha2TlCwf2Zy2dSWeUI6P6DY9CY/ZbDq6ix3c4g2so5qohd6BGPF5Q4XDu4orWKfK1QBmIcZTGIj4SNrMf0v5GVl29omXY0VKFMiT8Gu/Qu7tZS3EciU9DQsDv8Tu73EnFa/pMaDGwWRdPcWgfjqDCiI6W/XiA3QktNf3QynYoobKWXZe6GS3yUlGC6H8HgnE11yhkVi5bG3pJvn81spt+K8pTxDt9VUc4eQsDEVHErqswRl9YrZelmvB5H+7CVwV3PaxTHTzQHH+MnsFVC/H4cXnb55CmHlXA8zvzNkTT9paruKuxR1A0U3p8aS6iwd65kRZHW/SUHX4thDLT8cx5bUkNObnwkSJEQKty0yz9fcbbT63cDljz5QkAyHQta8X9PksIgwNQoYWFjT1NkuZqN8kTIB09IAr3gSkUpZ9IEtNMDylFaP14jUe6bTQ1p3Y3Ono880Z42YDxmx4uifNmitTQajbNLyKSG8tdTcTlHGCDsH62+IY4K0uy2LPn8uxAxpeOQXHm4XbZy+G2NP2Ay/69oSTHOvtpx0l9Fs/I72+bblK44/vaqE6cV+BbYssB59ja/0qQRH3b/C4vF61YS99lNdpJ/zpSra+zPexXaOayXoESh0PnbFYlFA6ZAgocgQoj9DBn9B98sUrR4fXHrjaEPkQPxILMbe1sBRrReY4ap/idEu6kw7zEc887L1AsUrJalqZFulvMVdu7b7syaeWgCGjm8abPNSL9NjxcOsMd/wxLBcHcdymoaBKvPi5eU+i+aZnBWLcc1xZ2W+CiLJwvbKEzhFBi7trJQS3hmNWdumTkixAfNVlqsYJiZAInzcqLNKeLZ4hgZ671EUwt9INIjxZ7RPtwlILD7WkmNjx+9Vur2Y9xIeK0/utXDxeQW/i4CiqFBjXajgEL7jz5Sxmb/yh/Ij+MKQITNkX3te13MdqKV/wRDnSVgNJUsbcasKXNuroJlV8iiOYbmzdtmKIxqd2sPA9ppuRm0YAlbxUyXjZFHoxeoQXZqrVo7Gxk1q4sNM/X7036xh1pTaz99pvDyAekESG89JZXJiBu+HqN4Yc43WEdePpwYiiMpAj1MmqE9ZlayOM7nekOmlpQTS5W7HxIDTEwtxBp61Xj4XaZ5toE6BvQUjZ01YKcUpyVHEjDTJST+bLbGeUGk9zHknEfd9Ez+QLaJwcgPz6QxE93TfGCPJqEJ3Xtvwg6bBNSWtfb90PkT5GTHQNqPveFklZiX21X/15M91Mz2vwOciRpY+KOb5VEP+A6hM/T1ZreYeIWlTKJSzfHZ63jOCNHASZ5oiurJejNh1Tn4gPba2/BfZdQbmf5ZXf879yu2hbuCIoowy8y+2LUD9N+A0IuQ2cM32zgd2bu+ojKsrxoSCWCmmyrPPZTjreqaSyFXTo+dBrcWRm37aK3XR334hAAIpBDz/Is9ud0/5fV9IJ3X5m4lAx3abSbX746buC88NibTVdeghdQbk6XL7cQs5lx+MLnK1JQ1rGinUiRpumKWk05ndXb1oQKcRLAvPzqzU/g5ThgglcrtKcZsvWny0gpM+0m8T1WSl7i5vzK4mGCIMbmCnejnbzCjCIWBymVxbvSw2imppLw0MFCHApVGMmAwjTGe5Ce9seUPgwky5i+CvzCWS0HfULQZqT0xcbrSN1tDlrAJNq+bCs4MMBlQlPUQUC3i/i2y8hYKqmkkddHHql6JgYZglky5nnkQhvsH/8ypJdDopB7bZPGiSKirHZj6i4Fo5V7fQ4HziZopZniGvR9dbiTW9X60H8AF7KlylnQu/ywUbpR8AGqZ/YTmOyz/k+CkR8gX1kO/QLnPu5tMAwwstiuvmdlXejO6Z72Kp7R79OhQgsb/fc5d2+WgCynYV5N/5sAZ0ufx9gA1qTd5O+WwLodRO1GDAIKQBU6+1ymtXg0S7dRNx34nJZCyIBIkSkFvky89+3sGXmEpDVRTCrwJ/yBUAATauB6Ub4M8MBprl/aY4I/QCipPJz+2HvZLfjU+equ+bF2rd+3gFS/0SsTCLV7jZ52idL0joEl7TP9LSmE/wckotYeGV8LVo668YkzKdRVUh7IwjRwOQAJYfCodhEvETxW7A6FzQ7Ac9MlegVaoZMzCRIKeA26lJzRk1EA0GoKFQ/+MU8cv9s31sNkJ12e2B07WChh5/e5NmwrXXAhD5Rq9PuHeT9+09zkW3MAh3Td2dqEpvRW5e8cpD+mh3RstgEiIwsU35QoWukZrrzv217eZsKnmS7Td2E6zcbepgegQ/MIxtTZ9luSxJ8F+R+mH8q8cwyVxbcF+r0GlKBLN9UbcJc66nFN7/KAlFock2+QFCe4ov+cjkouh5BSyHsN0Plp0I/kV7YiAnTPpRALHIsZIVM6o7nEGjA0b50qeXP56Ik5T8Rka0RlEA1dZU2ZpNw4J0KumfnqZcCMG/nN6nkXZHm1etVj0gbcuPJDQ3WvBdm1uaTScUdq3P+kAQeK/M3GVagqTLbynmWUOpGwL3nfAhZ5nxnsk0Kv6Jnr60Vo09OKUBW/mbsGXEhr7LBfFdxhsoD67fvyqLqFPX9500JysSualHSAdmCZ3oq6k/PctNTtPRgmRw2U61No17eTIUu4fQ4lAj0Tm07l3HFEIIi0HW051UtrxMAjYME7UdGqlUdLPoY8r5J9wJyaAMlWyua8Dk9b5jbja4n1KvlGCPTcC2ekqL5DcgcqfE7dcXkGvL7y+jzw6ZSGf566Q2nPCNFVO3C1BB7P/m9GMnx8fQ58W5dy/+Z7VRYO3grJyidWLFyxeMW4gptZLSge16dlrFmPlnicsp64gz6ZSpahQsaJ48TWB/4j76VS3JQaKsmXO20ZfcgAnSZ4D7SjE6e1nnuIrV97nUeWwe6QR2Noh/xwbztOEs9oy1n9xxTojI0SqbU9OkPLI2jHvlBmY5FV6zn2dqtYG2XjS7ML8xfJdFhUcU7ZQi6r0bOAjPcPUeVXEZ0lyV0UXiHWtqeFKiV2tWGGwphDbMn1oFBl5p5rP4/Eh5h3hbEEWNszDhrzOKcWUl+/UmEi4sqPJHsKpbsGPOi5v2qpyHn99fUjxDHH7pwKfAy9z3pQA0xW648CF7ogpoPFuzdRsAgqq8q9omtbuhoaKoC5ySonzUwNT71OsFqgZvzNaVKcIdMdzqiJSHvyYJVTQDhsD4p1LCX/JZoqz0VbtWDU06KMeuRNlVbdIoOCGK7ZrA1H7ZKK6MW/amusVoVUOuiIk3vQ9qWUBZaF1l5tvhF0tmZTS8VHMReKdG3Msg9/Xppl+F0amnpDSI/GDUIgKIBPeatM8IWgxiR7Gvn9imQQyI3aunH9ni+L++Hxxcv87DbE5V0Sfq1XQpF+5mSNc9q1Lt11XMMet+fEJB10Os7qrebW8mZ9kVbLYvYdWsC0N380NqjniKuMmi24FVaCWHokPFvUDehlzoa8/+tD92DNubchrcJYYM0g4Bb8Uwr4i7aAl8GzG82Q+6WV/oUuulSksmlDf+q6TXkcPV6RvcMtoqcL4ndPv6qGkVYhuErteeCb17W2YUyNGjShjvrgV/juR4o8UC7bHyt2lLi6Xn9kTY1Cq7nwFR/lSLERlF5a1Q1IHD6C4loN1wh2yWhtqf3iElK4xHrbejj09CGSZ14mr24ygFWFt+2exjk7KRx4Amvn4bmMobGb+kRfn4jQO/2243GuizA0dxqC2gaKkaJsLW8ANl5CAxHHNWGnvjvAfSd/0QGX9RdIjwiGth0hV/JyTcUJKL7GZ1e4upRrUSkqEsc01Zd5ZlUU0r7jxdy2zanC27EMMFTBv2BlSJUR1Gwl3g5bRNCltKca9QayTI3yNKUxSMsBDjliONSlcOJVymzuyjeDToquyaq53Bu6SlZdFXmhWUyYyFJ+7qp0AjxcCapVmHhZbaDYPdff8gPnm0DU7THta38Vdr+4KJ07y0TVcnUs4l+SU4cWXrJyNPZVKLQ8MpwJd6bG0gbVYx1khvi/ist7FXmldeA4OmVrFjMO6qKPiky/psPr2Y8tdtQzWhGX+WnFpgPUZV4yEugreH4qSvwTw/uGymKj3dhbV8zbkFucnNzCgF0YQbX5tO44lEvw7QqyRXv8nsXF4WEm8NoG5vm7RDd27r4ZWStO6nAvNU9RX5fv+F4VUxS5C3p0rsZr4mMtXsTngOqjD0LVSJLVdKz9q0BraveLquQtnriLpi7pB0+E0a3ti0p1++I5y+OgDVsx3MGq4xqDPP1agZlCQF9X6KF9inJcZHRfIGMEKKCIwn/U4CY/UkP+ozDUr5PLhaDuoJ5X7raw6FnGzcNuX471TXMPm2vCFSYw9tWGe1whesyu10Xy5vVLImm2OZXIbgl0HQVf/l/T13FV32rmkpotq+scWkvdWxi0Myv+Op+UIUq7hHdilWqC/7yS0F7IjinaUJ14aVb2SSrZIiQhnUrFmw5c9aRQDNfcl40XZMa6gnPJT1OGXdJOFK0nzbZTAh9p7TENXtSejc+BpgsJgHtpDtWdOFmx2cwGQ+CVJuzNPfXHxCgtJJs07Agr1FOqdBazfmnZbIV8DpCduJHFNfgiChukVWy3eejupnFn/JZDXAOsyJD5djPdiAa9ZiIcu5kZx/tea8O36qt2YBSbiPihiAY2vzKk3X2XqUCyDX7sWoADlK2GlmhQbW4SldTu18J9LhEW2etE72V5EQtcNr2xT/Ha7AEd+V9Inf6Cqv44bSbpH8oJi0mNNSxy9vk6QcDZ4oyiVK2bR0+WUIQb5Bd/LgzhQDiyFKYfIbrULEgRYl2pkVmlhFHCpau+ckjnnTz27fNQNGmzAyZZTgdr4NdIGkPZuNrK7AfKSOfQIVQAdjobgSESElJ/MXIRKcGLQLWj3EqYklr5TDPRFUayXCS9HeBzH02y6Sh/IWS2vRj88vp4i88lsN85aRy7aHWffu1kvkhUCChFysTIdUdoRDD9wCjI6zrOnRzhLWxnfjVIj/0pepKsQTIMMpE2w0dL4ac9n1yZvtVoNBi2s2VcwLy1bdWynMYK+xoM9T44Zxi5MQ8c/8nJ9flALlO2YPsMQ23aFHGBy3Lap3/Ok8PF8Oc3GOoF61l/Rpsk8j/hOiL2JIJz1IAW3+DusF/pfE5d1CDnQXpKVADayqerLhVhhV2mFxtwx6fAcCH1WQI6R3Dvd3hLga7aOR1SmIpMGXBstfpqySEy1HPjzdlji01XDwY8ANKlINatwzYl6GdGeYN5Z7DRvSgG/U3UY7MpLRGxi2faSPkd7vQ3rVqx8nYC7gvMwMrvlLStT+EoDWMbXxmDcqxZqc66J2/zB7csY2uOGjpLgqNBq3xSjKZfJIdHFiJIoswPVPef0UPCb7J4hhTFEWDU1xpSkqwuoeROqZe+bEoADNOIqg5zv7d+kZzka7JmoPWhHvAvsG38Q3EwSFzInPJi77m7mGot3MTRU5dCwI3k91BmAx/hX/LwMLUKf56g2om/baFR7sSuJJPFQenBZ039Am3ceI4MfLBE3F9+czPUhCG+cEigTtXV6PXtlVRAHPLsTWRcftiIOWzGthqbykXM7v0kD3V2rPygE/4ZL0SvEDiicVbrk9CUTzURhL6dFNpbRkMzDATvkreEsi+jeDrzZK+/su9OKVUTfty+kvQ5Adodm8NNlOWkrXMS12vXZ5/OvR676BYiwAAXUvJ1STVuDWLgK/M4GUz38mr4lHmRnq3Bd8ZhzYKUSkr1K59MG1zy6P2mnJ5cyf+7QCC7s6dd6yDEnYq0ItXmZho0Xp4g3K6CYAYBgwR2L+TisFo2+Y5uoeYIlMPksSbxKnGnHbgT2ljQVhPbPFjxo5QS2TTyJDRdd+EJRXzSm0FDgS03Quh1TAfdtVNFqRflasQJHj0C5btGiLnGMTPBuZDuqmo/vKAPYNq67HfUZ3nLtnbw5fS6Sy5Ciemqwy+cwJ7KUQFjpqG0k6CIcQGrBUC+8UAyNbsB2uj3ikC2s3XoTu8Uamio0rPfJV4b4oTsKNYnK7Yp4OaxDp0pXQxxdIdGdrJ7ivSPwQRtm+mu0ObXTAnXuCCcb2W00BTI5FeNgudbjuVazxIf+V6E6/kiSZZ7Fdi/Jo3OjaEWrL+hWKPzyfsix7oyCKZfusz/ZfXwzSZ/smX6PLtD+HgK6XTWeZfV5ZSpY0oP0Sgp3p4osopy+Z7F0ZkJ5oQfVwrxdUq2/7B0TYbbC/bdzkCbDLTjRDEOzF9RY039U1g64HIY656SDVoJYQkVQU2LW6tVqZg8ow6KMTh7zCkb0VKLdpyYMOEVFxC4VLZf8ZQDcSl+YlMLsAn6SekTfDYM4agzoNT9dLi8WfIt6S49A5jZMcX2ur+4M/ea88CZDMHf9JXPGG6gmUZu47VEjyfgtGi9zIJIWiqlcjZrEdWzcaoWUsPd4wT7wuGrNkZ2NgQL5UYJhTKx6yYeqgAW39mEGOwkmai0Yu2JEy5aj1X1qXlpUDdlI0ZJsEg7EFDKpMnz4t3TkAGFocM4X1KTad3cUcz2HlJfzT2MkoPxHiKmn+bdZ8i1sSTYEFdwVf9SYnRbrbqxTl2wDSshuAc5AsQds57aMb0Wtm0R9u9DI1QBB2wVGqa+oMrhiNI2T1V46ZeFR04Z15y5cZa6vcxKh1UcWvGULv4XRf5kTwVKOpadNWOepeF6IDMHDpRbslAeXvDCNV1R5+nKUwVC92IdlLuiZwEyQY+RYSGAp0L4dhVhjnp8YB9OE/WQTO/5p8Uk3z4AMrfS20A2X6Yfk85Tefz/o1fTztSIBctTDGF9Q32DqpaYPktlN0LzLZWg3tidUgHYElUO8O+7RcJ1mADh5crDI3Amaf5eNSbewfoD7KKC0ShYVJwfnDavQrA7s3+wMktzGZyzbxxVN2UyHHGIQq0WEsRD5svVO/UWT3re+Vc8hjvmDiURUiGoJgx7ra4lxTMMBlVCuxrIOWE+W4YmiVHWAUz7Va2I+rs1yHeRlzPl1adb1MsnW/XotT0/8zkit4CTDrG82c+EYCkaKA+qGPLj081UUIgkTfNiSGBfYDcHQ6rSx/dsUrAAhbsFs0p7KqlXKp55KOCnknBKI/sf6yRiU4cgRs7hvH489SqtRiq/WY4ZGWXzzTatKoojspYVDb0c9ccmyjCi9HRWRTNW2+x0tTdLWFD+b2AzojThbsufuu2D5UIvIPtSQso84w7XWqye8Q4q/Hin8pvisy/W54sXVeGuqyJWKYJYcKpNYp0YWARIqKSSljZ/hjT1gcUoHSqBH/aSUn9SA0ns8pfK7Y12CLNvE42g2HxFQYJbqdMXZNHkQ98lRwcWDl2Xk0FkEFqS0Fqx5Wh7GqOU5//834x44ZbW+kRLW/Y2VcySLsYFIf/+ymkAjXglcz67cDhCCrxye69CJIkflybE3j4YgJ9tIhP9p5qK2Q7LzBlwRFb8lhbEKsUO4nD45Q0PkQm9EdzZrd/YSp5fRdv6WipVCl+MJuLoyVAQoirE+hM5CaqIQojNZduJewJ2sQu50lJFhTnNk2KfzIpWxWe/7mPXlqBotNVLw6YxZFt8tyraUWbvxqHvfPfrT0k+uo5ipRRmLmvpMDoWZMf11O6b6VvdXxHy1Q1LqNk96eLazymNJh5tWGJm3BPXD2Heg3Fv5Um8ThYi1azqilo68VkR7V/Rds1CV0qnp3ly/EfcEG9aDG2xkOJX5NcL8v+BUpu7gsgC66q8bPcJMd27B9+Rw09YJiut3sMohvY45mKIb+6ometkWKZGWNXdGl6scT8m/CsowAQTUrD+QvQ+Iq1vwNf2iO88xZXsrVDHINPG3vsXoKuPii4/DG54VEXDy0ItGtuJesXYUJ5Up+cMzQvis1z73FZj6XEPeVfHXiL59JgZM5gyHNMmcEpC4lm2GKjKkiu9ZJqYLIGuxooMiwyn83OBRlF6045dW6SfT2UmpCvkrIhPyd7OA4IRXH39EsySn5vAlojRDVSZ5Hl/BFHZZFK8WK2+/kayh3vARV+Houg+7c111NEvujM7K7ulezoEz3fAhtJmJQwbUPwwaskyjWE7zY434GM27y89p4lr8jQ66FJz4RjVpCSGhArqPPhYJoQeGrUwx2ERSV5mL25QaukyvvYstL/CTv3KHmtj2Rd6wkJrK0fGX5BHXLuKYptyaR1P074Q7SPPeKgdvSXQr31oCcG8xsvsThuyN9w00t66dW1Ygc1tjohn5bUHewKe1X7JdD28VxaSwq6KzYfHW/31HjSLcYR2ozk3+5oZoBuyfY7Kn5gDCDp2Iqx+tT/31mITmWZgGuVA6pIyYgms93wjYMu6aQ6NUQyQ8gKqI2bY1GWj8tgRsZsQdCQvd05Qpk2+8rPEEoJU1GoR9MQcDqEe5ca0V6zlj9Ak32ecw79ddBnSsiSOpq3GikDiFBiGJu6sKgcr/u9ERb+Coh4l1ctDPUGikUCRYEwWmXx/nSTIu6Wc6fxCrPZHOhxwUhcUb2VY9hcfm0Bksth7Hq/QoOxVatlfd31LJcjmfVphacN2JLXu1xzCqnXCRzzlboEoWfE82vQR+xaqXuFIUT7yrhvBZM++ztiLogSrDWh+545a5D8l+SUPegT9bvT68Ft4CNgyUayhYTJwwKaUx1ApdI+l/r4hP0yFKNEZZ+NQddhroaAmYlXKPV+BLchu5vseP0pK/WDJu1RjsWa+HV6lyw9/jHL21oiIGjezygWUoTamIq2xGG3kxsR3+0UeuYbX8kK1bLYzC0AO8KMZgXiAaXi5a/eOfaTUVTJ5MI4mqWZ6IL1Rjxqv3j9TNkfTh3c8ugDp05dZX962IFFffLq9pXX8zEQZOzUdHgfIyRqE1Vnqdfha3tYWM8096Mf0EqCIbFI6Y7Hpov42qUxcoTXdXHks+emQadZYTgjCLxsY7brGrWHTn7gM82DL57V85ZWVkOklDv7biJRoA14I63PH8bOdB8zkgdigzp6hGbtr1w3ksqp3E3ew6iO5XwvNpxj1vABgEm1p4ZgqDyPD65qgRUouvdL82mKcJ/fHBs9fjUs2Vz5kBlbPaGCySWwp+WIZ9LfrgHgSxNHTCM+xvOV/1gxIqkUILIxfP0b8Bzr2rdcbP3ShMTCV0SUoW51EO7yp3JuHc+aatyv+Pc4EvtjTx6VbW4XO3KlRVn8W8sSEjou4KMMqwxa8Ln/LWwwTopLf3Y3qcklGLfT3HFw09/0RBWlb2KV0iDpGAgwq54NJKrUZWbPDACN61mxcUdKQnbWU7TgUY7Vj6KZVxZIvh3HP3l7wA7js9nKzG1zQTkU/cM4sz2NNNM6/hq6qXxt6C3QqHTTnYSI1h/GMsIQv2pg6K84i9zrV76V4x9EV4rhg4uR6U+FRogricBq1yZ8xZIrJw9F9TLnP9lhV69zbkJi4VgwDPxnWgAmB/B4Q0FGwaFi/3MQrNHzOUJi9eHUB3lmXX1EC6nUKcZXR0y2u4+PkXLH4/QZN8QLVi/xc5LtcVfIMJIvrWHG8pXEDFB0ypwXXUYuWhHJ88HzUyXdFsznN420ZoGy8oM3jsJ+gf7xyK8skz3OKdsbn3jqpTmGsXuE7cZjQXj0mqGcmnylFfZOAQH9sqXHDsPoZ7LIdIMFxpYMzirbJs5NA59ovTR0oAG7G/QPgMjVrwTvv6NBZ6uKk5k9gONY1QrWY3TEP3qj978U/aGwhCnojqo85F0rFeLL+uCVIRMyajkjTsg6jogBvfJ7d95Lo5s9unsGeMbGO+ZDnxRK8vnopFBsj0/1br0qZFR+13EAWS2I66d+YFs2KqxyI2UQ63Z9dGyod8FRJTtqLPvKNiw1qsmNiuxpUWOp0FbYXOLifMOWuwHZRKNRoJM6CL/eYbmz8SHdBVvp9oUKatUk0rZIrm7qHFqlBkj47KRVX4DlVIZyo0Gsgwm766J040iY/Jkg7BiyewzjiudfMl8ztPfxrE7tcmc527Vtm3/GurBX0J5LVDXRIOMVBssLS/IfZ6maUhBvaKfmjpmDiXOtdPyYkrySNJ5BfAR5AC4hKLo/oMc55jxuhmBLOr7/o3wOh3+ZKrNY40/CBBvRFwIPugKfuX72HPAUfWJQDr8XcLA3dEY6LSEOrDM3+Ui0XRtxT4UqyBrArbA+vT53TijTmpKtQpPHTfcrn8rQTQKqOm++gZBxDLw94PBw6IiudPlvG1VH1HU6FWBSlmSfgizc0nuK+kBaqlUpSlwfuBR7gUoS1pBB9tsMJX/QEuaxGYvc8A8tt86dsH9BP/u6nmFGMSMNtrLsDP4pq3MgnBm2+Z+O7wohgP8qC4VYv4HqgejSwB2y6j36rDOzzJh/x3ZcsGZkAd1NrRtyM8P6Xfl10eiiG+1mg2uUw182HmhXGis/LKqpCNUJEKXPy2oUUCStq8Ube8XD+DozZ87KvJR5bF5LpJ2yV4lu6hkO+cFNXQcmYSmimyNdLE+y4VtQ07ihZ56SOWr1IdZjxGeD8kbmgWg9aMRHwx1/5pXxJib5QJdFdd4jxaibrCWIjwHJN2omL3B/VRdczcSNNRUpVRWpFW4wo8GDIi85C3OZ6tUqdU/eUXCLwQHTWSk+dKkTIfwJQbbajB/UoW8AjWoB+KwpeyaBdayBwd6SNFmgBAqw1oKGThLQutC0fBbq47kfkYDR3znCz7KxQsbKjYRn6f4ixQhhReJz3hKO5F7J7MwTNC6Z47pj9T/KXcWwWHYT2sKorFm2dS4vZ/oo1k+mijZ98AF83Hlxxk0ms73pzgzwxwAjWwkoFZcJsz1wqwn6ZXqkyn2XuVRJBtXKBBTJA/p+NQ3RbdFp90k7vPVwfj5MCFa6Q1fpHD3o6B+GcVulqq677vm08/7EEClC8QNXxAS+agD2pGcW7Yc1POqpFvpUPAS66+pxv7XyVqHcBZzarhrtQQRt7YeO31/uZtjsVmenhiXT+PegfRLo+v0+1r+UrQp/q1WkCjHufDqGD+uURQMrv0zMoZb/KUl+PsKXgrdiIfnt/7SP4f3/YVPGlkfNXG4aNkO6q63cXE7OgIULAIILTGrgpAgkABTwmK69ZspLcnMnKq+5oYctxHFvuJEfAQL/GIoAyCl3d/ipKy/gRr6HGB6cmQyiYBXj+1Gna54tubU4g2/G5WorXduSTrbA1mPyngwk/UqYBSpp5wK0f7KiuLdPDnEoARiOe3+TLxSP4xhlbKII54Mv0OK+blCmRV991mD5FsuMf7I+2VU67I7SGpIMroWcxUvogh8tPxYxjLvqc7ZW4HGB9vj5kNg5g1Eki83ql+1k/J6+DD11Z0h3YCaFySfXbzt5bHcR4SgqgwVIvQF2eVmzqALv7UVZJJwWnEDp7DqN70OsUxiyaEfYZsyolHvLeNtMM27/IBK179hxGDV2p9KzOnuZVKONtOtxPBWzaoN6m8F+EPC1T/+QdSExkjjAC1uryx12kY0AuTTXPJ1szdWTyJbXtPvr7ajdP0Zr3C9B/qHFt5l1KrwBuMt8hvoyjwHqcsnsR94k3U2maCyxbAh7Czx1ZgEzfm7DMMaL/gjx2t1mPbN0SZKM2EwuKD4s1fvXhVRTCSpOulACAXt7gAQrRBWCu32kC/eAmDWqD39B88OoJCgpk/Jksmk/StkV7/iGU2jW0xXMNNAbekw3KFlucPKUXxiSub/7f2E+e5/GI2XlWowdRWJVPDE0Jxnk27nDuZQW1xJFXwNBvsTkeV4iRH1IAIHwpr11svPBljYO1G7rSJh8YrRwb/EZPzu5vgb+4uFCCqYcF06iPZCTN2sQ/kNv+uBp3mB23KJ6ich3ON+7Ya085bL0m6rrEQst2YNlMpQMnTOy2/UI7mI49iKky5LnB6cWqjOHo9kV1pSWlHGlGH/xyzvsovBASu/R94JDATRdxZCJFb2kVfrj544ZdLur/jvbTVyweOdWdLmqFPaUXnjvAGujY23rIAuE04sa5nGZRoB4jWQWJ0mgvV4lUivh59aFGgg5p2RNwZR+Ts8qrlsLFlQ9mKRgjA+uatkov7EyVa9hYr0VSuOpqC941NnKKwCX9J4NZD0c3OZDcf/Lkx45VefZp1q+yQQ7v96/nCO82Hv0shIDD4nXBEl285Rpt5+X8YsDXULdYNUGAgGekc4bmdRQkZYAVx0hHF1UyKvUlwuBJ+vaoCg305xXyNeykCO5pPQpBpMWoPWna44+jjPNYtvM6+lAG3SEGdC+++vC5QacO9qeKZH+l7fnDg5JEfaPUB2DAtwuzxrYendO/cJ83ds/SjLRzT2YDgOcPnqj4hvmGAbzQwL8RVeknG/lS5ZV0K4aiD9kJsM1+BmUsOENhU25YQIqT2DWuTvoIjbh2nl+rTjo72E3EREBFPg6ralWnLg3nDAxAM3lWf77+4BrjWN4TgFmcsGQIhhsaoNEV88eoiFC8XWXubmRrv55Wdme+t1vwg2goLxY4B3akFdB9U4Sk8vD/molDSNJgQE5QqDi8TJWz394IhBGngm5laqH58a+DkfRlRrIOMQJBbAewP8D8llM0tm2bExhTm/kEaCGBYIledlBQGe3+NOnR+jtjyVTzED699BQg6Valf3asblqEoXR9KiEx1X1JPSffblZUK8W6SPeLHvNCW3PuW5n8FgxSwkYyBRFGqJocG3xlLYMEqGwNAQPea7gOOiHTnk9jWY0PevVRG1aKokbjxsSrAXXTVrxe4NuWiI6MoJkVpa9goSMWYYxNqgwjbrd6j4mYJTrpPo6D0MbYJGQlP2Mqo1ib6BxkdVBp9B9R0vMlTAcvxZYxAveECE/ybH19Lt64KsOv8CKH69W8Ri3o9HKF1M84A3ODV8hSrzbBtjGNe6PB/H4mvhDhw9t941rbJ6pi3p9wYMkAuVFXv3vw2zTuf0MEg8uHKK5H6nmwjd5FXWQ9Jp6fhGEEUAFJc0bvIopdJQP1W7XCFbgZxIhkcviy3AwwHF/ZCbDth6xeBtyr69QtHs7Va3zWZtin/U1salFRBtlMv4TzCQF6gJ0hf501yV8FglifQZb9rfN1rcCPZTXQ+FvvjuBu1hHPdAgt2XRE1m4Lesz17GuIoq/RwKo3oJSy5Vpn2FanSSFkx4LG9oCttupIgnTI3EGNmSYcOU75yhDmh2+SvRamtnoJ7DX84EO/6ZXDSIH788gRg3F1z+7xI7vhj/7kpCPyUdCzRBoPZFds3IDWkWZ2L1GMi6hCFYzFjhOA5eKCEHDdngQcelPn1mwjpZOGE6kKE1nc22nLhaH6xwNNJDIMBorN0wKCwhxSZOKUUJtno2F83F3CP60SF88FezIVownb1YxlquRh7AcQCXBetDRYzL6fq2fNqnZoGr5PJQ8opzdzxzKjDmp1NSZfPtVR4w/UY0lDlkl8iBAkKV6umAM80IJSlcWkynMKKv3ykQAVJfqKm3K0dZKgDWfsTj9SLODsTGMBwoZsCxgxz7Rmai7cdgbxqx1TUubsw/WfmVX1T8Z4iSO2xR/WVcMy1CtWIjvympq0wNs+9Ex1+vHBUMWWF7RmTJIudgaFh3o0fGBGflWev6CMT4ci3NMAqqt0//8l5M5i04rOxPWuiiqhPg/qugvNnRua+eiiC/jSxpX10eBtTu4W+5a1bvI8036n+qxphJEP8kgcYQxAVdh14YmKoAGHiidGJ1KCrpZi9ebvlSa6GkkZuUqRiJwqeClPKXyCFVzLL93cDBX2m9plXryZY84ikoqlxyGWuL4V5SK9/kEVhJ6DZh9B5B2najbX+F5ESf3Y4B2DKanH38meKx7stCrRrqSynJoW6/ZE7me+QFSUd6soK6y2en/BZ5gHGpKsgHYAwdoaEAXxQn3/OCxr+vA1/8ZKN3o+sqEgfclzUjFjXwdVU+ddChn1rqMhh+nAZaWLk5BeTxhQujjrJ79x6u7Sn5SvLOxL59Rj5Fs/0bRzqHU+DQJSQmtB+jX9picv1gGIf12UH6VyhTTJ/5tig4fxrEp0yJdM7w+8PntP9SYpqUmqNjbmHP0k+Vq2f19LwnvSE/dInznkLmT9h+UMelg0QVdiid1ZAKtYnjv2mUl0JRVeVLVeIUC+WzWRhFtoETz3E4yTZ+ZeFBf2w+YsOUP3jolv/VNl81EwgbA87mnFsmhD2j43mzDXknrk/wBLrpVxXDvaLOIyvewuVa++2x6VG9Htk1csLXpedB+zOtWR032qvnk0U5BCh8jH4KeLCDYprG/xoW0EkWSDMQRrfFIFMUEeXdyWt98V+Sl8BeHLOOwnwxeva+nVN+3g+1hrGsPdkvfKBG4S83ziJWyLXoQ8DmwB2nSr5RwRGxh0wg5I47w0n465g+7z+I3d/4W2D7WvTCR5cT8P/+K/Om4Pgyb91FAtVG/fgkVIMYerZIryqlp6LDsB5c+ZpeqQ+FUQQAoAUhi4ZdOfcVNLbZMKsJzKUvFXVPavHJOzM5aHsiHmWAFy9Nwpndp5me/eZ3886q5uqLsOBXT62h1qYUszKY+xzHPYcXFRTSKcqzww17LljqaRTPXccVb7pVcjnzmpaVbkI8rM7a4NtkTlhFYJeBbqUvuQA4FQlSqxwPm+5rovrBqrwNT8XPIz/1XNIUG/m4Pk9jVIvIOcXCGK1ksH6pg7CndvbSkggDwmwIxR04d2S2trySnNvycVqaaXkMTNjKnhnNl17FBKzVTMw4sOvFCA3BGR3bTvNZTHmOQfB9CWnLw4kVJsXcSc/AFjR5Fcx6LuD7ys36OZpSAl0v4NMRpLNWNXGiF4qv4g52ETIoQ0xnsBTNXovt0Jeis7VXaiTv+UfG87zUJBuitrhBLIZILxFl53V4V+vSkd+sig0apylBfTd6cZeuB+b5QFTqh9h3Spg6yyVbxswr7TA0ANmbzVHSFDhzb9bZ+fIGh+Hb1J04/AQ83FI5+lDWqYErSheD2qK7Ta0noFn23O5IzFLtyYOb31vKn1QpV5nLGvXs29fVSm4oHV33igkRwcsgWa0pj5pfozwucv9KPSPgZZZRhDxIvDmKBJJHgg7l95zeyewYbMcs6qLu7NLcXx+HcKJ2qzPov0Tg9RUdHJZ+PAfyK5xSyMJWBkAvIX4rnn7lfvjdf/ycsbZXgYXLWSkAiXVRfLlRC8pue/UQd/uPwnOpnzSXLuoxq+ESd+Gm7vAEMElxcU2D86ops+f+rm0Lx1zWV3+PB+FhEtysz+C3toS5fie1uaYMEN2kfjnR1S812uVnVGHMDXMmIHHh53bDakc3y5Zv1Ivv4JMDRNbZnGzDwR3S7tAIfJiOXS8HovnDSbJ5A4nxay2VEu9AQmsHD+DOQpnEvHqWYjiVysfTtD990Ep9njQ69FF8O6Q10Se7H91yNKZXaaH70TaiIdFyCQZ+BPDvGu333/y5bYwREPITevpiYzO2CZ8TdJudtaYxXjKmolpSzWS+UwnllDT9MDdEhv3/FbNUnaIUdBm713K7zpwBWVAsebrDXjwChhvL87H37EcYTvPqNfWVkGmRShrI9mIZ5xOQNENaIofCeDvXb23Akar0G1o4LEtzvrwGa7ymp1mAg9GxYxHfPTF9ypYtnukEnynt4nhFwl/Cy0CLO4II/cgv0Hb3Dxs04BDcM69fYUMToj9BvaKEjR7uPu6xteIfplmJGYzFJW/6g27wBCr5ulvg/XiDHhLHrqLcjcJylC2/jH7Pa2/kcGNNLNPRIhG21Rbu3KGzKkXkTbwTuicJNGL4uhn1EsrrRt393aZX+W6XFetwAe//3ZZGYAI1+Vr9fj334fKzUSf533Xs/n0NcR0am+ryI80dHlez51jQWgDvTLShAcP4vuFRoHqMLDLImQsM+5C4D2u28d+hWiiLMYnLUjw3vl6Hn6NK/Rr8xGk5gl2xYF3XbtxNVdbRyIQasbGtVvj6EM9f46h+ZNJvrKsbZvew2RDPZZBrUmtzV+5MoCXZJbR5aryo/FqkLulqiv/e91d0RaUddpbVOkEcDIM82CwH87L2T8Soj/Kg4NH0ADwRBSrtSF29nDZC44GmDXvGX/HTEwhHjRNjdhpaPa/yAUTqy+BzFU43NefCCQ2kI6WatPG16yBPncXcMRT+hL8h+8wJHFV+9JItU+ycl7FtevLqIowwhgNM/oDz4zxsWhWNsT6eNbtH7nabLAwaUuLQt+rXyJm2DSPd+XDG0Yq4mR9OFGrNLA1DGzBM54PHhq0TBX+1D0ZhARCIDf9VVqisgoSR6CxyFGUZ/jwrXdwdtGC5hvFTwouHa5vR3p2rha6G7On8lJkq1qTgEWhjbs6EHk5BxcwvU+T/EmKnxJNEZc0nJJr+3tHc1u4K2XBpIkDy6hmC76fKJkuHBv41x9Rx2POTDs99fDtMEGnvrpbSgkwPenb+a1X/gU4wTxrDlQNjtaD9ki1gGe66Mb+q3MVtlW188YlobRLgB88ukLMG2Eb5YNkcuw5+CPnAjk3DlA8Rj3hzq/ybA83KqjGLQs0CspgE3X4KApOoBMDxcMlPipkOMylYSh51pUmalamuLJNxep2OylwGJXIgyenA46GgVaUALaLEfy8tD8Bp/soKI+yxFekrZrnIX4sk/LcGLrtnlPxkrIO3cfxPhLlKBWH495p5Tg/cmWPhksl+4SqIc97jVDxsThddufL9Z7inx9VPEvR5iPMOFfH0454PHJcJc/sroVCsxUijXkHnoWnAUbyS9qRn7cOEpIEErgY/YodGMZeKqAlx8jjaAbT6Kq/v/Kfrs5fCx1dw7mSrLw17AQ7im435yfdoyRnP1E4N0fzIWQZoHGOkWEuvGrc1z3JgCzKQWH6oxjiCXoTfJU996TJ9eJKv9qDcIaHeaCORI0T3ATNKPP8lFaOzK36fHl28woYNgl/FhIGOdf0tfj6o7jJgLfksffSVh+jky3l6N4ooWOW46aaH9M+pFypMaeYCvoFVU8+5D9zGOsJvkPYOkQgMLXvUx3vg1zd2rH45TfoEVfwnCwA/3nqj3DAYf/VbMWcU+dQQiGypX9zJ06+7wfsDqNaSIqfUmIYXz+jA5x4h8CIeZCm53z56LmDWaDnHFB0L237dlbLVMhBUYR5WUScW2qmTuxu+s/lTWPZ737lvJOP9PG9lQzEV0c7UDTyFKr7nCrGgJh0cKf2nIfGk4JiZmlKte6+4BCEP3L+CNeGvFeAXF28sGq590pSnHqRmJ7vnsmmyyCE4FP/SJ2Y7oM5KWsIvWhtvK+u06JDss+XuMb/qLfoY/ZwGEBOXLcWtjGt8h2a/tND3RRiUrSvYGk0A4atDSd4CjiIFZkfjgE6MQkau3Cqiyc/ZwWrYv2vVaZ64tgbt1kYy/Z2Uq1n0Aooz9ojULXQkrQC5HGe4Kz1CnwX9MElGVv1dIw89LAXF6NbBrFIc8j54Xzgw1vp7279exRDx7SpZsrVVs2l1IbZfVodbY39ULTV/719ZkqTazFfWQPwTEOi83Xvgz16FFXRTyG4BUWEsQOqKKk22ln5dsb31M28xd7dKv6cGulfLUoWG2SDkKqmGSBIEOxfmImvTDllEtViYH2uzbjyHoaSBsS3yWo6+2qgR0m9MCZeNX/sZVgMFWX6xWxwVvPibP0U/DUiSa/gkkRs9IhdardPqMMB/H3m7IXujdnSm4YEaiCDSrxQ4/ZYIKQZ/indlsgno8THSpe+jL2VWWe6Dw+3zmcU1/dF1Nx/mAiCWhPKDWtG95sTl7056ip692TLFVvIAhecztblbmGUcmbX8nSJvQR+aU82eZt9DvFWxNHS8XAM/54Lqm6f6Rv/VDt+6qQ6hQWrb/9gccJIgmvKtbFA3tG2gnPz94sB7IqZQirIMNd+YX/E2jHGVtt3VJa0+bgvGszhXwqOcQnoyr/l36cOA2MzlHDmtph+XalWLpW+kwjawGFjyGHpWgZiTCUMrXzYuEbsN/6tRKICDB5g6TJqn8A54pZTEYupMXiKMCTzEUS0bMs+6LstZLRTJgq04UVx0MpMGNhMDuTnB2XrV9SozOH4kDwDLDJ3v74OJ4L2iORetiOI/WIzMer5+tcGxbii5L3yc9O+20ClCvKUwnmAJ1IXqNtoFiHYIfzpquiYbgvQT4mPy7KSN4rY5LOiQigkMkNbxoRR9DMZ1X3EyEfof3TUM+ivF+MQsJ/05GFRe3HW26sGD1GGTlnKhBzxGTpLYJi2w7/t9I6AZ33Y79reG5tCmoBr+JD5iPFNR6I7M7IlyerR7SZaVqrqYUpE4iuNJh26DWGFCUaxJrjU8xUzzP97ea8l1ZdkW+5r9KAW8eYT33uMN3hLef72AXntfnSPphiIkhRizezaLJIgymTlGVmaWhEfsoHPyfm8Uj2r0qh8xkE7OM8PIM8LuFWJ7L75rWR9jbX0pP/1apr945VB4DYeu2SZPxdqgaVOEzxG8TJHLhip8LFTxBWEjuohsffLbyFQsWXf3tpeCEOIPJKZYnhFML1wRAdHx5Lznq3pM605ol99hZ3TOrbE5pextf0zfyVQWRqd+SlS4GMpr3gaUJggCLAXNnTHHV8U1WBDaPCxDTRaNXGIAD79qMqccpxyI5LBGgy9uPvBawIWbeFHNNqz6flZRpf0wJX/xA1avig9c7KN5KuCgkGPwFq2Dq0OLc9cJCN6m+/CTrbGW+fM1g/ovHyyet0/9lfj7cDTIAB7uF49Dfv853nVzsI94619NHThwMm62EZe8PRli5q1R46aTJ7OVI/HIKfvz51zEJKfIwYvGWCTRNV6XPXgXgQFyDxQeXk73kb3eUJSSfu57JA9nxVYZt3VoA/uqvI6UbL14AXDb+W1o+FeW/P0HRaZp7rjY/hVTzHDfT9G4nsh3BZ9TVXZnHlYL1gwzukzoYU13wPRDdKNrVXkDRewhENjr4aGhHX6IrvQy9B/cxpvPn3tb/e79QaQBz10UU/MiJ7r6JoTzSbAOAlT9c/CELg5QfstlLkSW+XbrQ73m0qUCeX8QP6Rqaou/cJVFPIwNR0j7yLVTRFC1lIxnstrcPkxEh5ysCrXD15HHfvNLR1ZkCY6WAoZmTci1gqQXTXupFm5sZlboNpYFS1x1GuLa9U6FHV94OC35iBfTImeibl3bsdPXohfJES6xZP273LwkkksscXTe2OgvfRtuPVjayX9sMfP0ldWXYQOeeSRCSEEBdUN9557QPSUcGW0RK/ZSzx9PIAWL1Xg8hjhG6DBQx+MkvjBtovBlbESbAQTNpiLJeK2VtFb1F7PDs53UgZx6BvmWi72Cl4L/59RkQQJHBNoZY6x7moCoPjy5k1ZsxD/1mulae2Xi47VevzqIapJyYlwWfGvqNazNr7QKZrHEwPtni5gHRXWTCdvLr2j066TnBaSxZo3jbOa+FdhKnglkHQnApp5Dnh/FtmRQToQVTJKUYnUNsZjBhuYUgf5svXqkyWZMTbyfJPYIL2uymQg9ZYoNZFPb1djNRnZlnAxcRRJc7s+pObiCA5oiUWlaY0SvwUbGDt0+W35TdKjj5cscGwohZlPMrXkpXNOCYdku8+NXnj5wN0iBmQeEcgPgQWCs00w/02U0t30EqkMm44gzA2gD1szL6WCim46irJcP7HS1eSsYxMZLo3SwrbfHU28MWU/9OnJUFz5LdZoidSIIQomc+84V0nxemxyqR9QqK/MsWyd8ytukTnGLwL3ABAr+Gd+Gl8yyOrrZzliKbqiACeI5WzUukkS9bNrG3OYLhgS02eeJYwo49scMoQLzG5dKYlrDAtjD8DA0+EZJndZZQuYKiiO7vfO5qC3ORgCcb4yYrTilLXiWqq7vbNvGQtedQZIvRk7V2C8CyHgoWfw1yK5j3vmVV0sn7YYgcJf4gm3CdOPwwbhvKFm6syW37nczPx9aW09hXJ0Eo1WRkIPidCMealQVGSdfjPgSuYFu1pbHCx4Prg2Njjjo1nJ2IfQ+MXl5KREIocowJ3Wgq0WLglSEiKsYTdrQE8CF4tULNcOwMkgEY6+/KFCSVfriHdEynjfmlWyw7pfcuAO8fUYX62m+YxXtsqTIVvqQge5OYXh48Si7lhbqpo0xt0SVVyZKUKb72UjnRxtL9cIKBM1cqxFFOWCds4m0jPsLHyjhKTzB3s+Q8CijX9ZGriGf4Es6UKnq6WhkXhWjSLWyURVjWU3CKawljYGydRIT1CJGowzFN14j29uMnXTvYQLDz5medHzTvcud5zmeoVDZpxSZI7fj8wpC/xh6OtV+8EHi+rvkcYMoPk1a/Nz+eaahf9TfA8s/9NxeXIP8KK63uSrx5l+369Zj7Hfduiv63H2mqQGPrB6Kr9WMBtUW+qEg6ur1W0JCvTjXjBZqvz/Sb9/xBM4CPi7vBCQmDNijP7uvmutvSE90qscn/YdFBlmgWNOatfWjYPtupasK+VZqLp9Fdpc9v3Dcn5tqnVZ8WR/bMzpM4BXIhjhMkZE3F30OVlTB6/2iFfPDO/AOH16193sZaZHanNPXKID8VINf6GzIj7VyoCv/5DVYR9fyvKY0np0Rmva7o2tbG3A7wuhS3hlN/pRwzG1N7LBI0/hjnqFxp/uC7aSm7hwBP6JO8p1YxFsJq3pNkMzeu9JGDQCqvOVTbG7K+ES70GxnTx4HC4wAI9kh1V1N1WgxG9JCp/YX6u/Yh2p0uL4NZWvDV7Wsm4IZA1Fxs/ZVprzlVZL9cmGxGxAX+SuPa9aySR+L8JQTRXoji1j5tF8UQROXeyNSKmzLt6neFVdcAzl7oVkbTCqX9Ic691PpIUP7mCn2+0b5DjbmYCrdrLGX3+3JdBurdMpWJTzepm16tWVwZN2DSIKFVUw8EwXpjsj3w0nw+KK56KKHl4TGSpFehUJYMagI5YxPnUFe6yYyOM0hC++y1XDPJU+XvHJSixEegxu0v/Zn5dBtauYz1qoaXRU0QlY2fh73XCaZNmXti3hVwnXx3hH7DGk8P3JvjwI5bCJuTaXWzWhL8D7ZTPc7QsgCpe4GzL+6+lRHjJKUe5k+kp6DvxgqAeNC0SrWDPhEozdDw03fWh15enK1GcVaTtq1pVcgkVUYH7B59GEkNdQYzdUyfdmP8eS+5hlCiopnwl8YFXKidtt0uyZa9utUa1J8xDWZmbYNfiPo2fycHFah+wzdMF1zUkpeKlOlTuA29xl9jZjD0z3IvhN9lripWPx58w959XF0arYSV9dPmnOlbIGdYTnQC/MO434eH87crVGYzC9PJXMlCXx6TZ09/m40OYgF5eJlSFnqZDiPDyfUiP65ijZLkp520tH6aaAAidxqYt2cdR+wz1iCVVgvoueilgT46qb+2z8YGns0BP4v1R/wLEfDbppUzJ6a4tLe1C99JysPoXAXoQKZrI8/Zs0f918xz2yvfudx9sqL1ylmQ2r/vARI9T83QKgqhrXnwETUQZ55HE1ZRyrrGiExgMbKzujJArFIGT8BXE2ktebd3eyGdmSz30mmdyPddJYY+VV6k1a4lL6MFK18Go99ieXdcRHyfKIy8JaQ33cpd+B8EMlWFHGlIpgxLCNuDOXdG9UBO/CVFfUwlfqPcDbPqziteum6NWoEY8vHO5haQxDiZN/MeecUlf0DabwZfTHeCk0bfG3F+nV5O369t32bERn/6sPFJsJn5zPnZizPtgve/d2AEuOwdS8sfsV580ex71swRaT9XFc8WEI9Q9LRJwM6/82rGCXbj/kbagSXrFviD8x5oQurrs0iELBlqo6vzZx+zux21t7lZZJj8axzOeBOMlfI1Dy/DH6HBplrc7/QpJKXd4FcMSKWtr9otjzrx0JI8TgbVyoir87OGjslQDVz9Mj02WEFAJX1s5+RyQ5/nz9A1ACSVM3uKhCoHLsvhgmKXHMJuGBWL/3LhQUOJ444iUBidOLJmGZEIym416a1gH36RNsuNJd4qjP7k36zJ0gKr8AHo3ehKuUcDr4QV1J8vqYJFquTT3nR2li7FPgVSvXPc5P2zNKpms6DUmET8pQsInFuJ30fhKxnMyMTsUcpageCsHeJ7Lq+UrMrIBNJjkBxjRRbdt6IAIxg182af565U4iMTPpiJ5wg5zIT6SUJ14f0WbhStdjMaqOJsB/Py6PIc9PxUgqScdB0S6GZBbLqpMdQcqDus07rTBEAsEL3xqw13JkewUj3a3Jno13gR0ObnP+YW90HaV8lj+N84XuIbWAiQ7dKqqh6rf/CMUpKXI83+cWagXTNpU1UbLofCgY2D4J4CvC3uwIzAh7N5JfbTHNpTGg/N54gZUIhFOOt4wToYfy1r2FAg4DRwpI1LAoLI+3gwGQjYFUJAh+qJd6qYWqqF/eh+LaZWWfqq2+r0TG8Rqzam7fScX4/P9Pe+BlmNRiBy2vw0mA4lfax+zJKHF+FkCcs1eQUr+FxQLDc/cvWoPitiLhRYp57p8/ARgFqJFOyWu205zPlr/4enIsOSa5mCzVxK0pNfsuYBPhD4oZpTSi2+1nFeNTajbJqtJK+TYIzciPlgDmcni4B+1YG+dVG4umgCmUbZ6qj/FJEmVwV1oBeYo6xVY8feR1jh59iKGpd1ws+LMcQLsYvrv9hm1JsiGEf8m60giwfYzr4ixjdYLsCy/aLIVLC0oqfVFrNyTs+TdMvII58hQIXmk+yeaPudUUkqA8LnZbJQ6pSgRPu5AfXVGU7p5wr9+5W4ZdG0/fNTn0BZ/ik/Z0Jftch2i1gBRy9k4rdeItYImrxZcQvaZrQ7PapmQxgAQr3gy/UOST3ofexT2f0YrqgaoNKqxsW8LL11CPGkbIS7xDK9I7sQ0lVGj7JgSch57mbh4sKSy+OKZEYaXM9Owb2n3daKWYP7mglPc2fBMuJ0n0uXf6FIVZdrBWDRrBRc90RLuC3a8eb060VA4ERFd87RUzfqn56R9XNDjO6x4VpGqGPDHyfthVjl1IezIkoI5Si47+PZTXwOktHPip+ljMeke9hvJZVnAqhsPSMy7H4deS3o1yhzsnu+ubQKPCpRbocVqAMJRie3ad0eOtFDEgdvVSdCSIpyx2ePwmSokzBsPjmfr4FMrdHgLCn3M6lChbL7eyRIN5uiIj+T5FH9PDNkinK63MLqAoQ7G4skKb6wiasvhDPpFxVq6si8E36LDuLTro4lm37rElK8mhVTxyzG7dbLpMquKou6T889gNVFQ2htL4iQssT3om8pkOpKNDUvrtZWIkabAKp1bXbOZ8ZNBC0VUDqOd8cKZijnXdaxWcCDUyLd+iIwzXAmVGnSO6FxWHWudZ31XrsjJxVgWWZUpQvu+eJ6ZR8K6SNq5tvkcOTTUPpeagw4P7LxP/cmyMLm/Lehz312wSSNkfjUsdYK5HUOSRB/mJJefvGEUuJcm4/NeP3jTuMmsMyeTgpfp6KZA52cneHG6C0zEmL1tjaG4n4ipXYMfi5Us1j3KUsWl7c3YXS9JAGPIQRya7HxSbs0OVImhcUdhnU69A57oXrXSp/RpEV3QKLVg/DJUZrgfxgHVDPqdHDPTe6MHl/AHYSJUmpEW3PiktbbOoj9nlMf6M1y6CzaGHmBbU/gpgi90/i79fpnHurtHZEhhxoB43+6RL1J/GwKPEnUmSmPBDpBsDzddbNFC+F/Q7aX5mWczTMbIEsmf9qWvEowuP79tqvQ90WELO2G83beXFoy1rX4NKg1GDRiG0CMsaNUrJ8SMvWopQy2Xz5iJDrJ/eTxW9P4plR1OgbgkYXvoyYCOr6OQYlswsKNo63ShV+zdmx3b7VyemXDel0Rz0YgBmm06bLYec8nDDb5dS9PQDPEbztH6TOp+SFFpxv0AT82FWqTP8H/bMXSoU5RQyLTJi9PeyoEofzJdRkvDSp2K8j+Xe6KbBNTxS604ikNoG3NDHWy/Jpa07WlM6VB0dt27gGqbmzYqt9x2+J7Ni/ZwPxNy47EoJAlSll0g1/Qdi4FSi6YrkHSVEBSrnVfGNou/nlqHvxuSOG9SBiArtyH4l0zkWezmAlt0KVUiSK1hZNIA60UmV/wFQY+47LNqzyjJt1+su/tbofC9c1SMN0jlPIxSDRC9N1QVPj15w6PNXTP/NMaU+Tv2iSML94kRa4lItI/jAcY7ZxwuF4vQiY86Hgm6+ymLNQ027WxzgxaHrS9df3k1iaLAqie1oEkzxsUUSym8Z4maVVjDi3/Wsvjdm5V7mx7i7nNpdqKbX3NLmlOahP9eETnE8fLXtesR5QMsy5Ez0hhYSc8pqAVAdbj5Zxm765YMgr8teDBXr53CHKky8dcpwJqWxSNApvqrKP537Jlky78XFZn8ndo2IhR975fAo2YGPGgnt/lT1+8Rr08/4doXo8Yxd9szlIBkkOUXU5lAwJpeXjHA/5RU1ovSzKhnRBZb+/8vWCswI2H5R4YXS4kfZhFkMDf8Wr9uIyPbgEMguKRipyZIKNYo2hEuSvfBDUzromnaLCOB8rEVIxp2id4nTB3NQbTXPwmeB03gGK3+FhcrVhAdme4lHpFvAwxyqyZPfS7Yuh/GmAGJGHyYAj+pGs1ULLJh2/Sp48jqhjf+3e2TAHYJ4jLjMvPP5xivsE5qjjpd1ZBVdtua2Hd/3tU+a4m4k1EmbfhrAI2uyEZH9FI9IMXRVr5TQgbRU76UeQ0EEjcUuq/ck7ex4E2p2hxdL7kjHqwVGVm8qLpVIMjHGMFctnS6Fc06jujcpZZ133ACi4+SVSDr0g4y1BFXh5DSufcOm5lyw14/6PQwB0GOWDVUIPxovtvn4urKFyaJl7yJBSyXcMFeG14GAxsJOqLVfZYAtqoqMf0AmPo7H/zhjcj0QhcyHb2vbrmfAFEbDsB+gSL46oah0puSLaD/EIEXHJzUW5YVNHdGridc+SHBhm9r5FibbaipSzGuxOxLVqG6f8NnHr+KiqxIVK977yxebwtnJWthe/ssTuLehNVUvf+HwSNmd6sRfFrNR2Lc35V8grer6IXJMFWuLHtFSFjGKkvHosvp8tMQzOGt28PgFH+9mWBwgvpHRJzl1JjGWPuToci7ZKm0v5SPbKyZzHWeJYLt0SHK0sezIuLAt7VeOi8Ubocb+9vdcWcMDYx3sOgqRXVVACEnCcTkTgaVHorrRTtlOyR9N6sJBGcdwft+HMd/Kcqv9td1L+lK3B3MzYdleSgZvdpYhJmFbhrPpl8j2YHd3RFRXgIFPIfguLN9A2nn6wxGVcT930SiHZu56WhkdKfntXdW1EFGxOsH39g4HGMQoRkP8B1qHSpu8jFuiaHRGaJPt3InBTfvOYMSepfGtIDJATmp0FBXnm4XZToKhzQjycH/HrNJcRbIwX+54AG3/vRv5qjEWdEs5z1MsZbTcyYeeBx3BRqCCWv55LqlDtLTAJot+adq6NYZxF7cuOBKSFxC0PLsACteDSlMxllpdcpzShpZa+MTG6uhMNz6o88YtKTPrTqr/XcjDol+VD5N5rJRI/evVswjjEzQLxQZyInGnT6mjG9TvHe9ClhP2hLOpQL/UoGP3uXaQfP2UxFEtDm9UZlIqVFIIRSHwl+lZpXdAoPAancD6UqjPSkWe1oaQ6Q++MqM2mWiLjsbcueUG/BLIDVgG7/GP7RFe3xe7tKD8y97pNZDoQfgGpxo2o1FhuKbNIq7StDGU1EnbspFIxChPmhe7t9I+7Z92LV3Vpui+nol/GapDAKWAiHC/sUJAD+KcDA2Iev0z3ZvwFnAIMJTBnL1YdIJjd5u/Cnxx8+MLf+L590icOxCaHbs/jNG3AK/3uqjjSXtu8ui0uOB8Z/ov8hG/VPeIHEpN4UtbqZKCLynkbYOx3MF/2NjrKBt0xwDaVLddBwefnXETVkWkZm3PuX/T6XWrx/II10IgeTwCKqhFlJl/pMN5++CUu7X55Eqg0y3uTNf3qGLovrZQrTflGHpGBKo3GPxcrm/crUktyPcU509ESZenQIQiloZAR1gM/gP22k6RJMV2BxXfW82Oa4HXDrSwWBeaq7600U4Ewy157bLqWlfR558k6OCu5ywDdXGeOoOWpqvgO2ibDRQDwoohxPcFRFebdSdmd4ejET5AO0Wggzxa+zfQmfAYpI5y2W9Fzss5MQnTUpjP+6jRQZkwDdtMHGjFXizf/fOYtSr3GtTz5HtzoWRGPDpzpeBZP6bQqkPne4Blrwhh3NV6m+9Bt6QpFFFekEfXiLnOuWWEtSYHRjsRB/W16HYSTdnA9Gv7KOpFzw0i4/qnljMdiF1i7ew2FRl1f+P1Jf+c9MJVPS1ScJi3xNZsYegG3wlA6UR6O5HnICuWuEIFZF9uwRb0ra0PZrvlypOQzcPfC4KqupKi2RISkdJmuXqnsSsR7jwLnMsEXrmF4bhVoWA6LUBpC61xaTzgJwcR1y9wEwSltL1KF3DOh9kB8UhClJyfjM+p84eZtBYfUzfv7dLWJp7QXvT8bRN5C9uhBz9e/kwLRbCQI5djt30nXDhKazTTUeRX4NophbeywnN0UI2Ei8DLWtcAEvnNiF2mf9u+gG6xGHI7IYL/c8AT5GcHjEfwLP9fEudoTyCrjV94qy/3FQicwnuiKa9bdTsFrLTYXg1PJ1Ls1WmWlnNsgHGs+X4gNGpmN1SfOJHlKiiPER7JNb16rROg2ebftmTpqtoG9E+1fgfE5zehxB43oIfBpL2uUPUBg/e/gmnP+fZot7J9b71tIQk3xuZGN6oF7Bqb42yXeN4C/AYlaNNP/Ii9OQYeYxJrpyRwrDkYgdwTWYeD9rQ2R1RCgR7io5MGX3JdpLIg+r5Bz4du3x0Fnnk/t+cYfzExXyZNFXTW6pqxNqQmwF8RyIqHBWHTuCaiKlR+Vp8QpBU5lw2BsPr8FPt8EcE+hvHDWQRpPJi6sDz1ZlGJb58Udf/m7yK4sErIkUPJsRveuOcm+cqh3rNz4vUyWdMap1oysDZTKzZHyJH/V9dIyQZZgCht44Tv6km97OBroxZGjXRPF62+vHsmzHRqdz3s5imkU8BnaBsuvVX4g5sWv0lxVZLaPqkTsKRc6RoZFYydoP09y7HGxNfgCuJjPPfEh1D1+5fpcwzBIo0m9WXqOzh+K0g7Ali3b1UbTTwnEMHou2tuORPC77JeH2DNPSuwPoFaSxvRMNne5s0+Iafv0dZYMaEyw8nTSQFD0vay1rJwHQgY1Nx23r6dC39NxFUVL3V+khtzCMKZ1pN22KXJ0baeMsPrD6DihRHyDeQbKNK676Q0C4DuWKwkaKG3MRXBVwf2EE6QqdgGRcfywaibb1qMdNCC9JuQCgVCuDD4ppF+ucmhoC8rk0GefCso4qsQ5DNv4XHpAbjutyI6h7JtfEOywkQ+lHahkQ8dPOBTgh3mtVupCsqTkRzEiwZZLuUfr1a0Ye0MflQUvB/rEwA1E45YJ1LuDiyLuSCDmRutr2kwY2nvJvbPfW4frG4DzF1qn8u78VaqR0NKsoJBgxc8GBInERgFxha9OM43P3CevLO+jj2FRA4t1BCwjFVCw8ZWGzTZPpeuxAftAyFoGW/k8aij/+YuwKEXYocgvDrn3khlzYIkMUMNAqk+j4khedY7bPkDb+ELQCtBNl5RNBE2zHuJeNgs8oS+iP3Y/BjZHfn+wzzm64VCA2D1KgsQ6/Z3Dcg2Oz3/7A3MTU878ol7w7v+dUNolsx89ATTnfwTJtuCI90t1rSqJt+cBL+i4ts1ZsugM1g51hUskTGZOt3/sdVo3wgl8rm38z22Qs6fkF0LWElL9NvpQ/FwUiBvHNVnN+j388jfoV2z7F34Pazh/QvTc7EuSDiYWGMbvu/L3kCetdJSyhVRBjll5nCqtiBYp8AIh3guFp/24x9rNt7pxWYIN4nYOksIVwSGh+SQQHUWdMpkRjd+uGAtZk8cfVzbDKvU9uJ53O2e3fgzzL/jtPvQvCJiSpRi2f8Hs+xT8p+kolq24/ksTzP0LZn6XUIy/YltelQX8+1UYQv9X9J8P3f+0QAj+n5azybf6363/bqqLpqr/82XkP23J+s/z6n9c/c9d8fednyPtYoq+/88t/P0NAU3+z2e+k4L+7jjp9+Kfpn9BWP9+A51/YRXAut39Py9g8z5+7W/Ptv8l6Ztq+BdMve/oi6+K239eff+q/v3/31XWKRn+0+Zs45JUL5/Bkt/0Ph/Sdfp7K/D/e9M/N/ftO/yX+/svzX+d/08r9N/GAVrrZPr+nJYx+2IRYfqsm61wpiT7ms8l+b6j3n7voLPg/zfrBMTJ/75KgP/zGgG/jv4fFwkM/L9fJCj8f7FI/ieD0vy+GYbpr2tNlvRqkha9Oa7N1rwiBbPpuG3j731D/71AJ1lXLeM+5MzYj8vfpeDy7/FfrkH9s9jYbfwGNlmnIvt6VzZX8d4h/feV1H9agf+0vH/nyZa8i/SfpxA/DdW/oK+35JcyjlCU5XSxbFcUTVkU5VAvHKe+vVvopFmK8ti3+UtM+rZbedryBPo8JfrMRPokVObsNM4iHK7mTM7mXL4+Q+6yEt7mbOGliEIN5OJFlNyVNTIjFTJ9FuKF/+fqlvdeMXuviEgMhRQ8zXlijRT/736+q58UZTMUW1POyVLO26H6vf2L+ys5ZlGi9faVkt7v5/76/L8/IpGmPIl6O8h8XhGO4pD3dY6lTo6nqYynK42jz+79NMdQ53sZmxPoS6o1j3O9gL8Y2mq0TqE722u9n1K/CvauFpG2UNXmQaNZ66rTOfs5dw70+biNRccfSfX6576E870fSqP/7uu/Pd5vtTiG/k4j4i+KAjiLYqjqbaE0gbYs9n/0wpJYzrJq2pYuy+frzNbuKhau03ZqoBBP+p0Fr/a+Ax74L/kEqijt7ds3Pu/n/tKDjBvzJovpFY+anJ5S/h89WVBne586vfVZfpqginCwRNDpFcqbnIpXvJH+v3tiAdT0Umsx1JJ8249fy91cZ6e+0OlsgfAFsWyUydFuHgcQHqRBTQ4EhNZJGQ6ELTEa4Zt7xg23e3kl5dG6hM8iVCFQNsoGYxzC0SCPBB7V4cbtLUS4wmxX0p4OHQ7xOFbQT2bhZlkFT8cvdJYcyv0CgHOP3jio1RL41SYv9oUYS1ysKw/g9AOL0ALFCpTteceCVjciJLPUwMiONVNNL5qxGA2RzqQF6wP/0gRAPR8BOgrp9aka05iQ+vYsXrVYWHK8L1T959nAzBZdv3kpVH7IhH7wCKuDcemqqZFFEcxF2X05UNaRKNF+eaJ0s2w+EE+wBcxnMhxqvg7TcDg72MdwTGWSQR6I4VMoTSNkQmHVcpW9pu3ruhuTgxCOAMTkFBjyabIL7Ns7IAK/XIR+2tY6bbqPMipwKuPrdice3mbdy+2Yg9eRYop7XxDi5zIkqISeg0ImkaMgAvKpYK6VPavuNwmRBftQsO7VOpfFz95yDq7UCcru6916/YSrT5f7rBUb6QgFBaCn6KzbWVzh0V4ieXUzK0Ivbvckb0SYwCrLwMnocG+nX6VOMWj9sIQsgCcGXzqX/Co8HwDC29QvPguLPhUgFMrLm1nCd36jvlrAx5nOXy2BW7fgBXb7QpihTJ/ew1+2j7LOJocgrFkj31EXeEhOfg1lSR6aezqH09K42EBbC35bXxWd2wb9Wxwqj5bUPuc+7GgvrOAfzhA8UvHJeq1RCNzC6X3EIgHnAcL75PpSL9iepsc3Zv4DyGNuqxwUaBHLFuYecO3YM+yNgwoGtmlGLv4ApUE03bB+rDWtGQz/aYf1rzJkVXpEjVApm/TLmqQ+vfJ9bGe6D/dlBN38UA2mTsLivkmC8xkFgUac0uVnfVgfTc/6O5QoGOX6B4Zh9wo+70iM5XTF9r5dtOGI4YfhkHOwhaJsjAsyaOVWVxdyoZF44jBLibJEYb/lpGnUo5ZX3+06VZt/oibhDINgyIowXhXLeoEivjern9reTKgzAgfc82liXfcO1UFysnHnAFFNKdPf6G80l9Hh2v6hNgV2eAdxvW5dYtyXAk4VeErsu5xtp8B2Rn5boT544m2y81dpaz/U0bYvylFgcff5GTHesZVTStmtUIOa1fVFXjU788YW4Tbldy9vEmzgCSdPgKQgwYPFWrTHS2/4u9kc9kMFVcOHXX6aRFCvsenYqTnUUIBYy2hTJFXL5YE0VE1Cfts2/smYFaGv22RfdtIeI1P+T/TfcdmM5bym+DFzjwGHrYaKxFOgpZ8NDZe/IF44EQo4f+DIHcRHGrW/Oj6/Pcy/tIY+vwJwCp27BVxpV3caJf8C99B51t0026ZvHcOAgXXZhisHQTEbHsWC+VL6A1x29gtmicUcvPd82xa52L9oXZVNqfvVqZNlgrp/LWV6rTiAp5OCgGQLF0VN44rMmAn/5TxWSo0r9vBzEiTcOSjOwobM4u6XIG63dKaSmcRrkMGWoLSMUlKWxbvqI4Frbn3eylDEEwud4sNclElMqthxll9VEd9R7DmYikm9SaC5cXtWpOUABYDt4WuiC46n6xwBUlzX29dj9vcsTrSXybTZaeDvBYxhgJp5my6x3u9lHcfeJ7Kv9sMf9VI10MesAPjAURLYEUVy28xr9c+VG9kTh6ulyXGANDKH2wdpZgJIZwHBHFCnQTYxbu5m1jlhmxyl726SJHzlwCZ0oAcPSEi/WqU1yACc3YN9qG8TsN3W4yP0OxR+vmXHteUNFwXkCnAN9zZihyYVlY8c/+2uTPQBgWCfT96WREmmEIrtg/0JvB/sPvd39i1d0CHQgE8vilF6EPblDWv6Wfm/wE7b9L1vY1J/Ob4YXF+FLPrYXqrYwjsaEIrhSMCURuZNX+Ev9c0vnYhiUZUvErw0LO2nHRS+66Id7WtIVJtvq9N7LfEoUrTAASu9irTNsqxWuiX7IsFtQ+mMT9v52wjYC794+V/UB1oM0s1iM9QTet2fhAEgFSqJVA4bL5OgpfeBVkBGp4ZIBXchMde3dDf728zwMAUMMf/LO+yvfk0SAOa3BGSpzoF3OBguhqIGcxjumU2FRc22+QeSTTo3BW5GDTKEhi1nz6GP5qoTBUX7VTqeGgX6I9LWIdAnwOT1CjgxdW05Y6WIb4cwFjBufTMnJnAdnAV/QIYKB4+dnlI6OaZypipLiOqZZ1vDw+T7OEUO/Q212FKA6FJYuLSl6pEeptNncVshFTdUwvUFOojMrKRmPDuT5OIyTSmWfeIXKNbeD+QX3P8CEjY3H3cfL/UtFbCfcPYqS4tNTVE+QQA0CJrQNIHhYg9fPZMVyj/nF3rp1/GCcpfja5MO45z/lgcvkwBHZn6qH81mRa7nDyWuTwbGbLb3bfPIMtINP9f/lGwjp6SOlZD36YI9VKhfmoW88Qz+IbsQw3GTBS0y2VGsSYB2mKKYzaZ/9fmH14ZMNlN5TvqOSJV761dykH/l3T3G7BNuCz4mOvVQ8j4Yvf89G3DAc4FJK+TdC3kNP6C3UOU19D4hPSD6fWRdgTQlaUyukqyiFJwWPjBGtnSRm3zyoEOPUMw8ktwRR4u7fbWI0s9xZN/qkQmEHcA07uV1yHVf3QC9/BSa+EtWONk2ASC/LKVdRwrccRBG6uSx3WJlR9hxOLy/cA2nMsukXe47NTfNgGdiR+W7UQXLhrr+EWnmCw/wiMrQMyTlcb3MNwOc8A9zLAD5kt4I46X4LC7cEtUsp8xzIlEbG4Qit2YJXsyU3FR23UBHODNFoYqz0uJnl8S/8Pufe+khujFQk3iQlGhtYgD7fWmH6xrYw9G30BTpg4re0LavzRWF6qsMilkGOLMruoYzILve4HkXTbrt0Aj1jb8Xd4wvkEwivnCZuYF8nOYSEhiHINjULQvwPofBu/tqsgKLgG1FMbeflbFdj4eMxDoESE0qPHsBoIh2+gQ4y6F8HteGNdd1wtjiailUppd1x5MFaKeNfBXd92XQDBlT4kwsC9RqzBjW2ZGG8AIFWvrvPMIXtxQDgWvcoV85O/g1qjGN60wfZ7mZ1RQ52UQd6gKwAAMOZgxOAybFz60okUU/MShTw5ONz+bQvZJCz4tvDPkLrk2QLaR8a9tuIk9ZOWgJnc2KSkY1hCcXwoxQ2ptFQc3AoH4uselFlIrbF2tT4KHmX0PYej6i/UplCBPkEGHYV4rcK9nPN+c7uAvdi9ffMP+X2ry5yt4emzHclvlq8kkn2bYbSZcFt80C4YV3OvjxvMnLv8HLowt/ed49oX809tJfK7g57a5tvW3aSrKb/v44IOYBN4TNqtK76DNEmnk/+2RXcbApNMz2g8k146sa3VSN0pfXSALFtX9BjkKP5PH8OUsbrWxEYc7FxgxcKRc3jkQUM6ZX2eHF0jBowwiHIHqibHiRrVOgzOcjons15ztsaILtYrLQ/hywDDSVInt3Kf6d+fyMn8D8FsGpRoQXkDHj5auqSDto7XNehp4J/c/DqgvyJ6YnM35mKT7Xep2+aMSkMM1b2q+JrD43xIp/7+KTud8OKErWstFvZO/kK8pOTiUDc4u/BAfaMIXJXlPSCTfv2zoQd056hHB4lXkOzIxfb043S3hlg4gPieflBdvgjzgfMkyqiqyy2ZcywQGkqwbf3oa1bKPqFs8OaLCZqAX0mIV72Iv4arHDEHf5Nl7ZZGz4N6a5Ss6fmNqt2OL7LxXcfWqsel88A01exo8Qh7IIpNw80G5uEQ9EjP/EGj0eqJGfk9JNp/Gz6KCG8gD9ehsK8dRfjmeEijZe/EcsGQfE0xIUiL9K1bPTOi8cJOyXBS91rnHGgjSkmZHyJCE9gA47ROQHSjB8wDpa4Gc/SbPH3QlBXmFW1JsCzCXd5tg0vs1FujBw3WXjHcIF6PfOnQVNGzij27ZLnsYrlcOwBJb66ocJnt+xHGnV5hF7ldEf02ND3LrQ+Mvs8pNO8s6N7AUlgMpHEyDYg4ACHvSDW030s1Fe6+oNHgB3Ovbbq5pycOuTZvlthUOZXfdbQ1D4wv35T3kmywi204plpDiDUpHCcncjm4OabMOrzpK7RIeI4ExhFADgf85wRvH/kiAeabgpg1WVQjl+2V+5k1eh3DP0y+RAV5k0vA0YSJod4pUUnWQT/UC9i3euRldEs5bGcULkMSKrv8btkhIXSfaTqqpt0+tb29WyubZYtNzzg798glcJOxleUMpB1+p0SPYqr3HJT5vAeuEnd60N1W22QGdDQjWEy/VrRkYG1LZ6nTPvRRpWb7I96i9NRnXoqXS/g8aqJybl2dEgiBLRuSReRuWSyPRJWZ3imv/DXo4PGZq3OmUJBCWgH3X5Sr0tZKipSVNapIlDGqg8Fc/i9MT28EiD5XFeucFJXEo9KdQkE55ISVjV1p6179f9GDgM5bkMyKXNjuxc4sLkYloxhos6G+EYk+A78Kazpyn1d1T88GXxHsGFKC4e/kzhC5XozyjbDFnze0QkHMolkzNO8jOt9fRDGvsCNuurYv+iCoQjF7kegQLsV/N20+iZ9wl+rsJfeAvql5D+5aAjpwxuOa4g1sTZZUZ8dWH5ueDzGx5scskyeETzlrdQ2SAGs0saEgFi3buncbPx5rQva5K+iH1m3k0HDTzHBnexsa/TYrpPi3GEY9TEBc6f9rC/8pr8lPhlh7Vgm39n1C8FwkuNIyuckgeG08svnsrhYNLnME4j2W1OWOyCwnvnKWehD2EofGZOzYyALzB7GQKJonW9Y5qM4ERublWhsF/xhV9S59l45LHK7G20ykgMpJtJyqXbT81SYULCYwNvYD9nk20+Joo6sF+GTSRodvD4kGygNePYemg1CFnLFxrofCQQ8OoPhvMbdVJG5WhUngBNNSmgFPSOPxm87GmcePFKrTJqbEB88CM/TUypeqovXiqckyHigyRlP6Mj7kFcR/m7uEzsvGU6xpCiS+mr+bLdYZxhAXoc5s7NcDZAAz+bf3Uhh6CZ40BN5ELXA/4GMDeK1nliMmfCy+3+jhfkmee0TFpCcpLKuaQDl8mM+NFf7P23n/tvatoytwfJwcYsfGU2rNqfZVQI+JjStq9b+kzBCKelebhEj7woCjcLpie0KqcojaIy+l5wgE8W+b1KlUygLGyatsAwHDNg/q1Fp3h1smHyNkKCeZGkUJ9yugoFehwJ82LUjVHRkgVs3xocnYTaP3xivL/mMpW3C3hGXt32VnGL79Q4urJ+X03Y+y7qPCRMwjzEHQPoOMd3cFv7rdh9aLARTe8N4tt3ohFOcszPIQssvzK5MHcGewhKTQl6rWzvg73+Vejhp/VP12oL5tsF4IbQnJeh5eo2zKcY95kIpNGpKYoJTvo0GYfKS55wkP9FWfKHvof0hgnn0fSTkh07e5wFQyMD5mMtfxdcET8tHXe3+Mg+Abql78QpgRGhYxUKOKtLc5A0SSmrahcXhoYyqCz7dokhGKhfwRQe7T/LxCsLBLgrsPH1SyC4fOu4AoCAbP6gjXD8/si2+7LIqH1ptXHX01oyVcSHCSnDXQxCR+nQNEnjmpomwt2zqiZLFNytrNocyMBe85nmiZqnp+lHbcKXrQT3Ivo7AvYOSs7vQFlRGkKqW8Pr+/6L0+wmDQ+9fqpQQyJ0txab7auW0XxFAUVSqmXhgHqxm+Htc65+lQKPKed5pTFYxG26QfWhmCgBk8mxu64cyblhrTWkzu5ZJAxA2ilB3mUT5hJ+AowBW0L9AKyNyNSi76grEfxVPnys28lCkSLoJViY5Ct8dDQWx/E3NVvCbB9iwiUCsl6CQnIzUnotMi/Y7QJkl1v9BpQTVJ7xyy1CMQAeIC3k4r0appd8aa1ldE03PZYWcYT7WAkhLM0DsYh8o9EvQSOc/YsxiHhvKfQJAgsU/sVmjS1hMmYXsOuXAAEKGdi3U3GTybGCOzQZmJaTk/S4YaabeMJUpypxt8qGJjnl3hW295dPZflh8ftQW4sD3reXFni2f5RepsMNi9MPgMeUgJVIRSMkGYPGF9fFK8F0uK+gOYS5p8YELgDbjrkq20mAl/nx4OZxoNKjsxqEh4uTG1i3q0sxkp9Ojkk0J6esI1xIhREiywGCeIWcMoYf9Ef7DDKxxGXhvJPkurFMMvdKC6cjnDr0oudE28Xbj/0KvZVn1Hb6IdcCioIY+OvCuvCLK171PJkN6w+Y/NO/tBZgkYBnma99g4OXHPb6LTBtSSNyYRW1YRjsaVbJMMwzFr1WWg+BBF+AhzS5CcQY2LvRFEBgNXdwB0fSFxZ9syGOdpjoU77zmw9siwJN4syDu/ZqxaHrvxw+7BOW3MTaa3Zxb6PKzV4Wl7+c57AhmNdh6i9QqCugwfxZnzF8fHNREwlc11V5FyaqevrGCP2tKT5u7t0gajmZMmuOQUkWiguvx8SvdG3E95DHAzd9dsMK/FyDn/sZ/Zwsk2zB6K8aO4M7J8zCM0iAgo5tJht+WTjw6kftWh9IcPAC2pRlyXsp6g4ZXYIDrsx7chiaLLYwwO4bmzZ3cfh++2xTNQs5GGixmGUcyJLja9LINHTAac+uNB8rHG8QPKRTvFmp2CcUSyN2U5zCxU0221NQ3Ha/3CfzlMj0JO8+zoP16Xk77KGveoKG1kD8F7WB7bs5533dJ97ALl8kXZzEItp/my8vWS+FVeqHrf8jaqmrcA/oh/GdVi/rEIcMMRDDCQBiJZxCxufPWqXpfMOYBADwCDt4qgmunJyrxuZkEJvUR5D0UBKHR/emKB+gefOvfg3u+3bF3PKK1WjXX8VoMfx3hFP/O0Yld41b3T/JSMV1gAmolJLBAoFAfQfkGbbnpSTma74OwKh0GedzOcB4PnvxV/8MoyLyh5IrAYlEBjeJbP7A6OMbeJ4rjq5jRP+EsoK6PFZkv21XSVRpLF4fTvekCO2dBHVjoNXR+35ajf7wTWgBOZhJycKD1k1OqZfLBAtlMGNbGQgHOsW8RVgHHi+AKb0oirzejK8xK9/fPwKV7kLpOeJBKP+1wSvIQxOKxgkM/7l9dsPDTBfjQR9piOXlgQjx8Sb3Mge7nRHoyLXnC6Ap432RkLIO8uuzus2MIdLpGAiy9GyMC9oRblVEPT9E/1KH7+EvBSP0UcNxYVC/DOWzwD5shwirH85mrjDZCgMLcTPeBnKQftY2Ex8+8v1PZeS6AMPt3dsjMR0rqqrp/RK3DBTwv+hn410uR+Gdy1iX21dIxkabyXUOtxlAU+lAQHHBbTRYk+bJzfp2jBzZDddZ7P42YyTQM94lSMLf1gMvrfiLj0RRXIl0uW0060sV8yFnY/xR4SemGyrL7oQRzknZloUwUo5XxRb4Y5X95z31fVzXJn5f/LvKDEMKIGR6mXinOpnijJHiwpzYh2jovfM0kOuOz+M+qpFnKi756LGBrVx+X6dnUqALbV/+Ej2m4nGnSQc3zNAe2nQSVfmzQQJAF3OtEOd8/Hn1uyLmC+D+ijLXtDOOHsPLBtO1NE3YLo23YdWbWAU2cIFaqp2GeJ+hLWeIouXvh6kynuQYkzwbqfuO1aAPYKvfB7AwIMolEnwV3TeVTG2STkFh4KVuOTRhHdTC0h7qOOiAugqP4J74JADDile2Hz2MiL3iX9MfbyspQUjYHZBrOS8aTNue3R4JDuELxLUSSb4AZpoomdkBlmkmk3lPRnBu1SI80gfHaylNn8fbbGxAO9DIO+i6Sezs1lcXfJqG3bBVcVoBw4jh+LQzMhAX8kofhgPhGFyJvmKcPbYUGbqH7NTmKpmFRjjL+y7AuQWg76Y2BtdgIxtceQX+c4BQTH+LXgGY9EaTZ/lRp2QjBJWKcUW5+830iHu5ZAzsl2C6koEflF6UzTZ8gsv3ZgSxqzB0tvdenV7pJfc71ZAXzA8G1WdbgxZ+Bf9bee+19Dh2swtfzX/4TzGHQ0YxiTmJJ18xiknMFMPVby6NZ75Ottt229tV+52erpZeBXIBC3geAAuI/PxEKzgkB7sb1J0D/ZGQPGVJbfYT26zavCDUcSAIgZYd+JX0pUBz6bRALegWJD59Un2TtzUnwPpJJz4Kbx4AJQ07L6fiH8XnJMiJcxNKA7iFyiZCZzCvPT1YtHLsgcIF7NJqX62VaZuy0ZBI3q85T70an9+r5PLALRrboEB2WAcXPj6zs+4eSr/X+PTm012hM7j1mRrqd/WiDNDh7LH2DKHnAT0ZkYMEcqffOR5hqb0fPOfOGfIsYYeNXpXQ1Lmw3MRcxqhxQgMvMHNy0otWUIq0NdZlBSFQpLQDF8wkRu6Jk/WzrwWvxYkTkMvuybhneRF53lWNVPMS5Jy3i2ACk1ON5QVlsIu9Zpi5k7fL2ZYY/EB1Q68u5IORtInSnlNH5SObglqCZmWZgzAW1QPnsk6hu7cGsBNYNwnMCp58QhfGxLn8ZmkziuM29TbKy74UFlntxJQmYZY8sD7BOl19NPNAQczgpRkmutw8+ahBhAYVFSV9Flg2wANmLEYASPRCd9jFWHxf/2QZZVOF8OG2o1l2pEtxoW78LIN6eb871M9vNKkK9fNOMYwK5wBzhRjEDpSj7I8X0VxqlGTJrS0AexLv+Tsa8DHIC/lxehusZNP1zcrqVagroaG9qiFXqnkquweL2g1/jlWWJ3bGoyr1Pk26qxT4CJ762IQmOZyZe9yI+8hI2QYss+0m42t5wZ8mXqZ16OEY6+zNxVuRboHi6VgQUkcfSlEzRsoqHu30CrkHEQ5eWTDrKm0Ekz6NS09UpCXXU9x9en9MbiJEByskHk/BqhfDF5XybU9W1eCe1RR+ecAoUdMhPYu0e235LQqgXKVr9VHzE07xKwlu3fczCXa7Hkbm8kWiS5xzsFwt0kEPIdHqF1Ln91uhA03RwJZ5Y1qAxbZOI+B2zCa/n/RR3P3Sb8+a5Dwan4Tx9gawgtwGp3WEB4iC55DOJ83S8lMc3mCN8Vrr4PhtlMiILHvUuotrpq9uE9iyQodPXSb9Hau7tX41/OhuYzCbsx3aamvKUT0zb9PQDKG3GtFpBXpjpkoCe2/SyfAFcXhcen6lLmFkvWCJRiV3s+4Zl6uAjxhw95bhVcJx6bLMqwElEVpEAQ2ygCtukrTrxqD2w8xkEKIKBv6ianO4esp9KI0uaBpMVbznvCpm6o1G3HMcsZ36I2/tUn1YWOtOiufRfSNVnYzVMgHnegVNcwJLSUD25/158QNMq51pIVYM6tPNG836lC5XpjNjTqGuf4N4vxoaHLnY+K75perVKIDGpdM1n3DIk4AhfrZBM3lvzzO75ElsGxgZfX0y5J502auXyWRMPJORNhdzXmOcr9VsWj7YVKXUACvOT9yaVw2GihdF5rxStUCwgR8s7LFcttNA7FIq55IzBry1ySMfpgPm+mFJntIu8HSMiJ+ZQhy3witQDaEMId3xgXN9e6DoUmRMIzCZila9KTI7YODB1b/apB79bMfgOYbbCPq8A7p3lcGOKpwd8UDX5wrdzJQM1QXqo0d7H+OUavlb8QG5ftqEFepcGzDyp5eChtg0vkAjWsMAVTCPrejCiyjShJU3B4bUfqNM6gsqx1yoseIJAu2h/OH5BQ8MdYSkNWESL38/HQMZgp0AEa2OFFUYUgiFCtJzAL5uamzp1UNVXh53YrkJaz03g+d1I2PXuq/M3dxongGpcPDCmpuKLW5dcQX6tC5ibnZ1jUXTbJfD0ra8psUBAikAUNxZWZKZjA0NnSgfvkrQIA0HMqB1ezqwliNU0aeZgy4+obw1KnP5ds61EZY1yF7sQMcob/QaXGpiBAoTfmHrpyLiUcoQhv0ZOWhxa5P1+Uu+jbR2kOE9sfyW9aVMxuaVyY9eGnacxqaXusuQP9BWG9Lua9CeT9xlyi6rerBaG4sRRUE1tdR5yAvWjemJGu97+4mHgxhdEcaaR5mLF5NrwKNndzNbQMQ4TUKK+I1s8ZY5eIKQd5hxUsONUsWKzVwo1acvHViGj/SNwVqQWimTp8Mslrs+uzHNTHUtFjV+w/Bye59ZPY9IZiDRkzn8LaDUKCYU7qRsnGH4N+HnqYggm9TT5aPh4XI1kSrwNbUzTvbCo7YpdduRR2eg79y7mQlVo0SE/uRSW0zPyTgbnAYYgFZLzH5dRfy1XxbM48PPdErOaiJlU8F9DVqpLNmrCW9KgmrP1egW0UbgUoUH6Z2sOevXFQtPo5ts9ak61eUrKwOUlSDPjRYPxENzKNRTmyoyByOEKVHX0d1Z7s2AiFprhd4NPqNL/hw83s6zC2oqgSeVRi+kLDS+NhVTEtELt7hLV7TzKLQGsUp3KTIKzfQyjve5xM86eoPsjEmnBhlom/ZBtb+4cWwBTk2zC7ieBlo8lDTyR1AAPJoPFL5LlUg79OIfCGxOeP4mJ9Cl21qrJd1DkH4+Jp8XWnhSsqUZok8/ioBiFvNkpdpP0AAODTjU/WkFBausbji9QrK7IQoNdjMoqbe36TM4ix1TOH24JMVh9y6P291vF5il9pOqL7ICGkmJGblPI1TZUwyBwifgi6KBA4eJWUqxV8PU9ubZ48yARbLBOcYthoqYmOxPrBEE8ovfy3WFvfgMV8FaMEFOhE/KOKm0ODHhhMRHOZyOx0ENvwQvUIU4ElM10W6N+2/Vp9aJE0Sb8JujwY+k8Duoke3p2U99LbQj2s2ZUIu5fm86BX+1gTdrbNBQb/lSnQzEWcFlJOFyqwh+vpGSd6mcEjuyl1IZ2od+Tal5l+dSEb68VowiomTPpt9lkbigtQTn98lq+4Ji3h1U+nDwpDydgmYc5IunbTOWFIeJA79Xl7q0B9q+DwludxiOjiGu0qah6dyPxLae2xMo+nMYfU8UuXdsMu3RiIfJFoXDr61zc2aGRizz9i7LlrCo9mUcGEVMqKf3F24/mMtoT+FnckSgX8A/IRuas0JuSYK7VGyMY10olfFvTkdrIA1OVe+SXrRJReCc6IXbe20ZuCld0kHCdp5uomzw4e6V7+vWFDqK3HaX6Z7HACwa1RpORH2c62bTiNA3pceF+wZH8C9KmL3wrs/ZCRvC29xdZkeZt4tz+pRzu1w2X/NkHAad0HKQerMG5cbxmF/v4YJyYldCZhaEfuyFYjuCM/5gTSDUaUmkIMo6rN3zQJDXwDTBcd2PhXWv4/0+OHvHnzDwdPXbiaHo/hxiONjvs3had1PWuC5w+vRoHcutN5BHXAIzIxN2pZd8gfdabvYQIqcabLl3ZWB1n7cpSnr6y6vdhBjGB7bq/WUkrGFWgxNVUvKNrTalzu5YT681DpQpOQqgyV5vvbsLXuGPFE7ybAUd+dgO0loEJZB2QqydfPd4HAmf1lr8ZQLLwPSR8DIDjCnlBvfMdvOi2EbbLM16uVkzkfmHRxEZbFCXWW5SWDVtWRJek0VLXPgpCugScp7e6kLIRJmOCG4KumqilfDJEWGeyfrRbT8t/agTNyn5Nx+X0jw4C/TYKmfuNIXyPsNepZxFfa1PZMJYkfsyTCA1wLMhtvhmpSNdF75DjergvHi+D43PwsdnbtyBp81wb6kHw2CGizs7qdoo8D2Y96ThuICSIClTOej1jCiboVhbrC21ejcEfdH5J1Kb6zKoFYsLXed7Sbo8LrAxlZiNOiuElA4G6bI5rwb/JGjq0CFpBUWl7OBfyt+RCqlr5kwv9Qs3s7JP1xhKOaR9oBVAXMrlVjaKeNZ9hGzeACwUuFMFFDKKOC6uhRgvZqKKOZw5+4I2dPO+dD59z4HW80G1RImjwUSDuRGZiM55248sGIrF6E405a9PBsS1zh42bccVLMWv7BSHVokcm4ozFNTNiQxfgjCT7y2zsZL5K+NjCBYmJtjKdmkysnSmC+l7Khz2FLpnM/KadUdy19Bf0gy2zbchIVB3qk+bImg0NUEaOl5VpGpaYsoa44XtelHCD5r8ff7dMhSvEPlsU8mAz3ThLqxwOYMxfLldhYnJFnQng7rU6QekqU/3t9ueGbRM/r7jFdge473K7XafMs9igEdRTCaHTynUbTLRCyXrEfwNWjntMmiYMOLX9sMszus2WZHOyU4epq8YU1lMl12kq3fqrzmMqTLqD2YlKrLuEhfOWe+PM4AwkButQ1JMAipYa8MDCypmoTIdaQidhA52taovCwwV0rzgCcxHT4R8kHMOJR5kDXwyYA1Tl+tIYxfbuWnRpHmCiqzBcDySMkY9cmpuqYHEMnWnvG6V5T0kB9K/j2ysGB35bEEb4e3YaVz0puqYXtLlz9UtvzArAROECPlZFpxHJXAok4QlEWM1J9SbBNqzyHgWQ71Fd/6BYnENFcDbKlUQGCAY3EEvD88eE/CHYKE6GKVv+a2kNXcJUMySVeeUQEN/1qKKmOc/1Vjj1F/YBCzLERxiNPnS0r4j/h4bdWp1E9Z0o5Mr+gNpMxM5Xb9PlnaK0Bv4Zmi5FAP1aV81AS2BCH+Jdzocu0JL+poIyzcPD3KUX3sYaAo3GwH+nlCriMDBy2GCWjPpUUFC6vMyxIqnpzmpLeDyD1H1xsdTVHPRty9OfyCT44ST+zjOlCQYb2QM6hTNHLv4yPvgcWzajfShaWaWpZN07LasTwYUQwS3gMA5vR4TSCp+6oo3a2KBmcwKzLtwIlWGCiFp74WFMZgeUIVdRahAffOdY/UzVZgLlPOMo8Iisbb724cug4K8jFOZy4AiKCy9ONGb4Xt2Ex8nP038mZB89bqAD5vEUMc6vSTLlBUf5NQBECMjtDn00HRqqztzKrYFaDFULUZj1h0Q8enVLwVd55OWi9pzrEL7k/ge7OQzpH7CP1FYqCQ+xWcvfsq586FRBCzA96O+GZznWmadkG1GmC9DUlF8WZ5uI95X+aBASaPCnHRcakBFjMSlCDzW4JpbhZGXH42FpquNeiIH9yYb292bNXgUm+bqiDUonNYLQrrBgIip3CyzyDeVUO6wIulcfXLPnGUvkKQ/SC0Riz5+STKpnRF+PxqSAECLm9DP0VnYFc6HWyThPX+AiMzIe21fTj7SjZQfpQlabwr37CPs02jS5MqN6Abv1l646XVPzJjA5o7vK0fs6Ds8KivYw5F+Y2U4ALjQhh7V+zP8a2GC0hk9QAkbdD6i49aio2MfpMFYoCqDUSoVvtfQSIuyiYolzJDXag3grfDFmuEheccZBd6uNmyEjTYwvzIV9x+mIw4h8XvNUAnSQAWOvOn4wLrBj+XUY5U5728sLMdJWBPqhIaRuuC2lPg3xFDERhCEQZZlTJCGEPfMmszpyzp7IHmaK/6cmUo6ClhNNEwFQg/kQ4PqYgY6sFxmGtA5YlKcC1lB+GEOQeuPsku9IhFpLr8J2x000fKFgjkevb2PifXFSABvzrZyo4xyur5VEvWkG++dSN5O9rhX733nQkG1FtWXvbvq9BErpTYsPjT3QM4NG8g6CCCqPJtUWnUft1Jnv8WNj+b6K34YvbwOtOjcyCTtazRRqhUggmnNRIWVRMbjLHuXpMGvUTgDtRJsOdV0pcsLTTVbKycW1UdxKsubz3e1suWhDMgV+P/ahvUzpsJo2c/MyxfzZnRHr3FFclI+Jkly/Q7GVJ4rdViIGyGsd5NnL250MdpCwz/HA7hQWQVQJZ7dM4+WG0Pc4XiN29va00GsQvhYUk7yZlD8Ipv5rGtaUkqWUKPv7tUnd0QJxK3ZtT0FacpUHCwMsJmnniyhMAYNrvFmA1LIXNzq40IdZzcB6CqdKujdAq8HdNcEaOIG8fC15kEMVqkGW/HyJZy7nP5Qw+sqxJh9WLSYOdTzQpZWQfpp8XEWZleOQHifU25x8ZG9ViWCpj6fB0mmIFNH6Ut/rQfgWDk8LfcG7ib8MxSHYYO1wZYheezrugOyBd+wJUxCGlldbhtaOhZlj992JI73xBXeQd/f4xNBUEch+umA5zGxWy32MbRpQ5nPGX83PbiAe+QRq8vxfJMynaWS4u0QyCpSJlMM3rue5x3xZhsJXreGEpal57wa50vfp+yS48pQMkzhvWNakkTqQeRGMrY42Vqxhtx7axDeftpqgyTBqjEhF0kCaLnpCDiZDV0q9wCb7XI0NqjLkiRxhMExLsJBwNRqyKDAdfc55IMW8eaMIKQZoDn1J6lDzXHObZmhW0mgXdTHTUfUMIVuTeL1vq32RM70uZBylkJDUMOfqgY3aB8X96WxalsvWDD6bwNArdIyYxMa/UWJIqHBTU7Hgx4Ox2CPg2VYQTBkdQWxluYEP5aNPoS66j/YzJ3eUKVoW1rF9+U9Hu5G553CAUsT3/ZNonaz9SV0JEOHRsVsf1/ad+IgzJZnReCrVIny2431ndPfAyg7aLePnIt8VnA2GqhDxaVDJ/pdzmd49lsVPVKnAx77w6Kf9AaSPrpHfyJ/pNciaez6E0hWrsFyp+9aWo/5px0fepkOZmMp4qAz0qCt2EEHoV3uB/rE7kOpfBqV6woGLOKAwVZneOjLHn14nwK5/wxuQ2s9KWzPYU24jGX9ZO+qrVnQxcizQ5SYW/5ynwVYTxaxY31+wZeXh4WcV6c2FsdKdVrZusTqXOYW3IHU5OwWD1LM9ytNSO+oPK99pf9ukUdoUJ1GlTFwWeKDfL8us6aQRkPWhElPaZQ0tqYmmRLLAUImOCgq9AxZPptIDNw+IIh6mZwkHHU6Q5OIcRQ8IlUPMZ7NRR0ufLl7EUuUep5vUjgFb7qbHWxdQR4VllcZ3pNz5w+bRJv+4Zl3GnYPW4wK1TdkepFEbt+87tD5khi8ix4OCsveLOsS6fIgqzCAmGW6edRml+rbBDmUaytPLpjP8hQd53mtPoPtnwjc03mmRUJtHz72aaE8hYj+NPKMXllqAhaCMZas83q+Bp4QiKf+VI1qyQpsAvb7em1sTHXLU93Mx5taTCp7m3Qdxr7KYI/1th3U/HxpxQN0phA56ljmDqfiZzBlMko65xQnO88nySDHRRKIyyQTrAVqTFggzYafNO1pxrocmKfCTs0EQZmF+Bm6IE3ibVtl816UbQFyZ9VW2ZAnhkWb8/uIzcwAONUXhD7lR84zFFxzMhgQmwcG3xc+MUDAdmzkZrC0InF3OmkUQ+SpKo/f5tO8TQRkzvJ8JqpkzqW/h3WtrOosmxTDPVMT0tmmN90c5sP2yXmW7hxoIFz+0+bJ3FRyl+b9hshohcP0ZMr7TN9xGRcRjgrgPMcmEAgNlozw8mdS9Gv0wAXD5GrD3ah2H7XrWvC1UdG8pCeJG4tl5pIUH2V/rcwDB1GTLI6sCzcD2VJxU2eGaTd32vTNi+LHW5JmXQtz3jsExe2w0WHKyTrXtd87ecyRigoqcmEROHR4w8rt+hCAPepjXF6Q/QzubWM45kywXQPcj92GJ2elRbDw4wTWcMhk7OUCBSP290M4boTzlHoOZNxx+FFPijZWk1lSEjlt2d7JhsjU5xAK4gupCWrGnBc/roRiXR8PowvA/nYev8QLcUhhEzJtv4i7YxTxXiFA83RWotVXMIP05KhSq4RoPXQxN56sjFuGZfuEuKpT5I73UWTdf9NKYN05jDBjH33pOlht23EDusqbcsh+j1wucf52WYKsXp1JVmAjIEOLmiZWeDYpfu4y8Y/AvHYG9zkV4kS0bIIU5cwvQrhMZ8mGtOg3CkKThgNiPwtqm8/Hp51AnMIf34trK3ULNavxXZV+I+ciY840vzeXASVFUyDJNGiBzNKw8J5w0JLw03t/xE/we1LKHYBO7RZT08Q9g6Yw3oo3zDnZ+qCewi0cd3YYm4OWTKohbS6XuRheC58WjvPmqAqN/YWU0tFWAqzoGTY0Y1hb8/cjfA8SCx24EkwtSAaJwVtjDT910ddqTdMCI9WZli9sm/JPj2h+nW0ZiDyeX32U0wEBBrQsiZfBL8XUtaYFwx/F9saG0ohpqJe3vabk1DmTnrHQMvGp9IJpG0HUvsCigkNNakw7Wp0S7z0IxKMs3axcAGQnjbrBMPaTiwvVmlbxgvOeOMMoePee7ou4dGiOfYqnEDuMvAH4pg25cPF+mk8WhXnNPwv30ZW9ClwV9SnHhKNlhfHCWkbTiOc5CvkZ4zI4N8UN9+m7H5DkNJEEzpNTfYIeUioqia3T5pF5G1oZCWLyEWvl3MXPgoPlJJiIaJTPvllZ1Rc7u+vnUnrrpqz6PH4bqeFo4SgtQ47bxYfCc0gRHy9kWfE9AXUx5C2zxKVVoeSAuubyfI5aNyM4Aik0U+28pAdJRtuywKwzmC8+9MM+Q7nzou2lAaGZTIRTGYc63o9Bem16bNhBtkkMKPOldjc4fOzR4gd4GMk+sZUKqeQ2chaUuvaflFWJX9AlcJv3ox79W7OMbfl2iedLfdmI0HTNrTMf6rttJNxHzyLhYxIXPFR7WP3keOXGCJhZQDLFb5/Dlvlbl9HEpvEw0WYog3BSwRTZIbqpNuV65Hcx63IQCpoSel5egi0M5EWEh519RaYYEOYKKP6p7NQWsxdXgpZUrwLIi7vFddBMc0tER6qFaXQdP6TXjsrKcXk6brrZ/v4pS0weSx5nwa7Gj8KWY+6FWmn52NuLPMBceYwuyklSt4t75D7SJDBk092lNN50DdmCgKfbpaGfUE8/zZLjISnDM6O7mCN+gwAoBbpbk4tv4SkwgPRwpL2NO1uHviicq4wwls+O2s66C6NUdaWXfYtSH+dP/hBW3ZANb3LsRpBWeTRJa7khXeBXxdIe9bKy8V3x+sKlcxt/wv66x8RF9s5RNw7UdysYofE9JM0TNYI8uuyqrOKtWewMwT01dMJRxrBlKeVD+M/j048MKdrFrip0h94HTN22GUucYtdMzMZS9xAZC03ECT6dbHksS1WO6zqSQ7vCAd4nRyuNxJzdIOpwn9kdtlcAEB6o0qI4QhBd5o5Af02jpakEoaUkVS5S4lMReJmGMvC186Hm6UZNKZTpqzA2bchDoV7CzXB5YELYPp35pyngumsgm9yu1VBbiLfoA8G/CqEbYwYKuky2klQwnefLVxy2VouHjSmu97o4gNPj0xpmbHzGE4O1I+lC7TJac+QKNpUQb4zJGWJEbRRiD3LZ6QKZk3gQp5l8unHC1LCCPOx2WfJ07Xa/QyzzoOHP0coRCSzNjSG5mtVy9zGtPsqXrZi5C0lEto0WaSxskMNbT6aG6gWrerebNQ0Vh8J9OTN3NZiUz9QJZxKZ7c499ZD5lOpiDtO+0LmpsXZAYQl/zde9NJOYTyCOJrRbIPS55WmqxzCDeRfSSkVpnweJG9+oaF5bsne+F5d4vFwVKF/Xu+eCSk/+mRGVQTwNdbGBdD39qAIaXR6JsMBDmafk5d1l9sS5mdgJG9ZyMqdTLYoVnrIHxQtzzhu3e6OcdW62r8lA7OSG4iSUZ6N6wy4zK9pkBAMfKlA5qKrS6Jy4uLoZ354WdhbIs+SJZuC8ub8REHLRqJSQ0o4i7Yveo9rrlRzwoBuj1G/xMqLNvEzBxHVcinmtiaX19aJbSau1f4NEAlGcPsArh8AVr+uhdnsqUjU9L783FRcI0G8Q2fPuUpE6nx6Zei/dOGeiKL4wL2PqcTFYkiEmyE6Y4EY9OiX9WMLvftOIscO+hXRrBNyvtwm6zHHYxAssw0lwDOu9yQbtc7w1WxiqeOUWVagrRjOxuDTcbiP4XVEvO8kKub4zkQ3hhZBnTHGSsnzhcFZinnXrjVAL4o+wOcbqK0qwOvEUW3aVxkgq8WHwK3Vc3BanNc1Sdekioyv9TtQkyr0xdTdMLlySKF6cWARrRT9fLy3WX0vdOI9DavNRLzlAv4km6RXDGBSl55vCN07e158L2W5pUp39aaGdb0vc4D4uqcjsjtW6haiXp2/0HbFEw7gAMdPwiilH1KfSLDRmv3/Z1UYnGG5ZNqkyTX3IwLAXCNI5HXlLnAQe6EkG5opQP/xAcZ+fcJxrmK0luJfxfeTpAxyQJZB+CJBFcQa1PFkWB8VkZszOOeS6IHotI6fyeLfrRYONHU3HAHkbxEWLMXWzvO5mtIEy1lEMLzziI24A9067UmZwsa3x4tCDmqrA/lARu00vU/BdZCd94R3ti/dEuRS5rjbJ7wY+T5igazI319Sw9XlYW7cXDPcERRhrOLZQjL7apnw5pYJK9wtAXyYQ6mofoMzKZWr0Ao9KaXZsyF4+xMy4zWfyxx4GN8i16AbeH1Kf7u0S5XargTdplHIY73QaQtV4almaNeYgBIGS65f+4bTnmeMNOIM6Zc1KFI1iOnQmAxx3nh7GifLJLQ9N5aRT+HIwK/DmRzwuKsIgDtYIiwiKUqjEzMvintsH7w9cy5fbMuPFennE5H1dc5cn9ZTSXjNt3pDVoIsWyBz5F8ciHnoG1ZU6FNCUdUk+0twbXZn9RSIl10Hkkx7gngcNw9jckKmxNQGVIiZjzhq6XacJHH5Xk5j2W8mUAPgSI8V8MWJhPO91vM/UcltJsIG4dlaEZ60lPaZerlc2rRpUD9qYD6pf5nbVIUQjEwEpPNaDk+RpC80qPKyB9WmExpJxZS87HV7f1C0E8tiy/vYKvd5qR+Lag9i5SZJh2OSW29SleuKLr1TfL3qEeL9Q1OHXDpCZt05UEDFbwyF2SAuO4bJkRlmDvHdvdoRVxr8tvVGTn05Fx2oNk0VaD83tDWK4GN4gA15vCkJq5boTtIxtWjq8ho/bRpSBjwayDjlcl9FJIu0YftHKZJN4c+GfuTBPzOqvSbMuh1dnRQwA4TP/DHkoYBm/zTB7XFYI91j60+ak0EYGe/Z+l5l3fgJ+/HIj12+EgWGYDbTUpMHLHmkFUmbs8vDu5clkpu/Yh41ndPSphxKFpwK6Xkky90auZ+BgnEgOwiNpGnTSjr2Hg1xIM8+K1GT5JLZ3b7E3xiR9V+8uwJPQk436txFBhmCMAqK/RygGN6AvGnM0VAvK/6f3hXBe0yXBVaiA9+aboRfvj+nm2XPNtc/MF9I7DQ5dG1Hy0ATORDTO3RUPpHra0dSdGtaZB9KRGj9DyYwRGQA3O2zR4LyzCFEq/al55QVwq7uLEy2rPqBoxxqaaVnjUl5jYt8UkyDJEuH62jRlZT2X9VkIYBNe6Pde4xBrvfuJkHxu4bQpvXEvV/WUuVHdnfX3ODEb/i1k+NgXzgYLk5cjccjVonvqQ2InSDNgeErjD6l+fyrN/CwPnUyE3MvBhcTlp13xkb2Mum2D+wAyE8cgpjXJZOq5hMSewX4aHNQbHpzXgkXXGkVqq1JNpFBUBvNDJvVoYgiBA+nTa1E+J0ZZIp6k9/tBt9e9lZYJA7UcL8TGREu7RuXMIwFEubCXX2QgPgiJG01nhSD9ctbTiCHo+5jCKt8swwSDtFjz9RxHJ+FhJZxfELSYiseCQ3ODN62p/sICwmUaBX1FmoOELDp4zWAStz6bpSitEk0zk+6NzqzW2OcZpx6Ih8GM+1p1000ruSa9KVMdhlcWjpt2VRI/AwdVUptqEsKeIT3oZa1ToRh0KUP55siAcUcgZ2SvsQfPj0/+b069vdzMGgSl3v6nWc8090kT4GcAV4Au5DuEdXPvkmSIzdcWAixbDNt5fXIIIS6pxTNJxNnUKtFj4w3l6Epp/V6GLE4dT7P6iHvazyfE+u9+jldjpBtKXC0aaQiogznLSZuSkUCMlo25jrgt7QIhqa0XhJc9km3PHhsZiDJDD/wTq8YFuW+hDoq6hhuKWg6sujGJ3uhoQaicW1C1Ke6KVhW4HTrwZTEiZQRRMu9V9t6aI0FyUe4qVBoKwbVinqRzE/nNU9vWPszYjujw0FreXfdkbuX2cvsSxHOh+eoQF+cGyZIO7KKLqrXIHjhqgAsZ7GmEWRekmIR6RuqXBano8UUEsGJeWqTuDY+rQD9bPcR9gQzAOdQZJpzXifpaLtxRn1+GpuuLDaQFz5rw2BxW+dZ5qjNSITrpIBO2QsQ2X1D3k45B1ztk3F+ySzpP9vQ+FeMXw5v8zsL5+6rCam0MWZRb0g0VOnChskxxIBaMBpCxjEnqiCA7dF2932fqdvn6ZKnd5oJlqwWUiGUNB6Xqg+Kx71pg/JUHZc+VhUOt85pdm2gmF/Y03tBsmEzBbVAKDm+xYb4VuOuhiBrbVXwR1BvP5zfkE+KvcUkAGWwlonxJGRWimIklIp3Lld4sbhgf8zY9ChpOXqKodjYq4mj+GRTPv0cyeEG6roAMQm8xLSjB/MOsx5NLCQHubw+nUSz8HnyCmi2Zi9Ll4kHFnMhciJR2LYkMlRc6fmKShNd2y4t8y+WGEaBRKOsrAVHAn0KgLOqaGD+gMnkjDa1cukkGXRGVR0DmSN6hsdB+sBn3vJyy8SRdifaXJjZrNomd5uPZ9chnL/FatHoTEluDskWqBtCY+5GsEKx4RlSvI2MUDAj3vvQwhi4EAk2W5Y2MLBNV7y7kIiH4nMJ+snV5MCLrCppVccj+HkzYDSAkQGW0jvYBwZuLFC0TB0tvAwMHjSZLqINGc58gq1ZdXsp3TTDdVYXOoSLnJ70ki2OLg4w/Nc+TaEdd44WdkM1ebCIP2WaZUlKHhXZQ3TNN/Ld8YhHT8/l94mtHYg8PHJ1hlyLLPZuNq0Uf8d4SOpx7B5ej5euHN6jvykmfMA39/baLQIqodwpVGHWY50Pz1AykcmEEDipD1imx0khzQ0X8ooLK2Gmtg990Jq5dca43GcQNtu3mqVa5tDMvRYAgITWRFnd4VfnnF5osdUpuS/Vqrt3lmp3FJp9sAwfGFm+r1Xsjed4O5QL4oVEchhk7oohKhxXsfhve7lXEFpXRlAt+ub0Lqcrb5SXPRXjYjwtElGontvHTuBgNKN3YLsh0i8Dtbbp9H5qAw2y4VsPHNHIm08sjULSLo+7vBzks7WlQMO/UNeYbSiI3dhhwDgAriuTKe8AOOaoj47lsgUdOrtMqiZQ2EkAjlscu/1y/zH/uwSe3aYF2seDPr2iwi2DfNtglv2uwi6Lf99f9ozHzv9Rfl/77/XXzLmOmqd+uR2kbz3OVgubKSzwt3z/9RevhfK+W8It/P0CH3N9w0N45nkvQPvfzK/DAjJcln7rPMwj0N/sWz/06pfnXHaTz7Jn/zYX+YiHxHzQq/uO5KW/jpXrnX33hj1b3L99g9tV1dX/KEYO+kSP+TQPk36/9L+/6Xxl990Eogn79Qcg3H3St/TNfvvugj7D/vO2fkj8B/ZPy/0LQPyHOv64LPyXoP+7/v0TQKP21oFEI/0WCptB/m6Dhf1LQP7/RfxfoH+L9Wc3orlv44t3g4eMvvbT/ISPw+1L9d+rLt4bh287oP60vKPq3P+gX6gvy843Xf7ob/Vyd+UfUEIrROEzDMEnTCIQQxC8aaUBCX60PTEPfedI/n/tqngFF/eu+lPhRr/ovBhp83ek/mf7B3v+fXvWf3QT9R/r+4wj0zXwImMZ/MB8C/dF6Er9iPbHv1pMZhrZK409DfwRSL1OSt98tFJgS8Y3eLVPf5H/0+e/6DowJKKq2/eapv4yW4NNr1fLpB2MAXlWWga/54fJP/RL/ZdTA/0//Tfv180LAiG9MB0n/QATwj+Ah/AvgIY197yQum+r85WE/LWX/7Lu4Ff73WfZrRf2ho6DhL13F9ZhG/o4vqPNlOZzf7Ue8Lv311P9+u9aD8Qx/EfUP3dXnabFqv7wUM5+qa0WAoH/e3fxhYb50N5f5+jl389N+5KflQ/575IN868m/EA35a2Tzly33pWD+JSGQ+K8Wwuet1+XGxxcvGIBvnf+6r8cI8usN+xcR/a9Af//Ef9Yvk98DduZa8mXtLj3+v+0yMPxbl3Fd8HfWivjBQCHsF8yKIX8CsnwBcb9UwJ/Dt9+Rlz93BfzVlvjL77JfotboT6r1fwjKktBvFIZR13ajiD8DFX/SF/q3P35DUPQfZvEfRbkYjP5GXAjxj2+B/5Ev+XUImEb/A7YV+htuD/4HTOvP6Rf+L+jXv9lswl8jdxT5xWYT/95sfoklv4PpWp+CthqQFHcX4pv+wflcvyPQ/1UG+Gtl+JElzvo1+XzML7LFKP3div4IOULIv8cYU98v+Per9RUs//8QlPj8fL1W7TdTvKbfr/NPrP6ZAfcZ9pZW3VP7POI/8PISRvax6tCXoQjoG+j/5dSvP8T32p+XUMrfpjhtfnvml2uN29/g9X/A4/+Z8+n9IQe/QEgI/rVxQ/8IAH0lIvJ7Ef0KcE8Rf3tPQI+/qt//yflzf4au/lgj7HtST/1gidBfQEH/+Nx/R9TsC6sPEV/Z/d9QCP3jiZ8mKf8tAAHCvpIWhkG/YfQXP/8cJrhW5DeSRuE/YcHXKkFTv0E4TALo8HnVN7vjF4KCn4iXg6mCw88rPgKlfdfl6RInf3wC9Dc3BEZj36JsGvlRYAb+Xsq/JC7zE6b9r6zBn8v3zy/Cf+IGvzeM393g1779H7aCf67h3zeD/4kb/gkz99e96d8LtH3rVV9zGud/utW5rbJ8+p8knv6n7Kfq7LvlAl7f+WiSB//9q2v5hzX5jaZwEsaQP/7+2pxcQOnrn++2FoL89sW7wd8/ctG/UcSXP+QvENSPZub+lwqqaKtB+hUb4OeEhuC/EdQXP/R/j9B+Isf+3yK0XyMo/Otl/jpKgOG/oV/9/NcIiv6JHOm/27l/S9sQCPkN+lLrie+WC/sRmqN/o79cQewX8AXyR/mtv0IQ0qOtLv84/TO+kf6HKcJ3g8z/yt1/qWP094v2KwZWk38nafVt8q/p+q39YPdvl/L/VhrrXxLI31HLbwtZ/qld+jPm9P/5yAIGw99sCpT6EUn4t0UXYOifLS36f5Y7Y8S3xA5DL0v2r7Nn8MHI32DPAPD+J9gzDP2b8sl/s/DoJ1PCvzTU/tMVSP/esPol269F/RcX91fDLAT0r70e+xth+x/U0f343f+65oEK8L5fvnw5MLv3PsvBK/4P</diagram></mxfile>
